Discrete-Time Periodic Monotonicity Preserving Systems

Two nested classes of discrete-time linear time-invariant systems, which differ by the set of periodic signals that they leave invariant, are studied. The first class preserves the property of periodic monotonicity (period-wise unimodality). The second class is invariant to signals with at most two sign changes per period, and requires that periodic signals with zero sign changes are mapped to the same kind. Tractable characterizations for each system class are derived by the use and extension of total positivity theory via geometric interpretations. Central to our results is the characterization of sequentially convex contours via consecutive minors. Our characterizations also extend to the loop gain of Lur'e feedback systems as the considered signals sets are invariant under common static non-linearities, e.g., ideal relay, saturation, sigmoid function, quantizer, etc. The presented developments aim to form a base for future signal-based fixed-point theorems towards the prediction of self-sustained oscillations. Our examples on relay feedback systems indicate how periodic monotonicity preservation gives rise to useful insights towards this goal.

==> convex_contour_first_order_T_10.txt <==
   9.4051779e-01   5.9482215e-01
  -1.5353399e-01   1.5353399e+00
  -1.3818059e-01   1.3818059e+00
  -1.2436253e-01   1.2436253e+00
  -1.1192628e-01   1.1192628e+00
  -1.0073365e-01   1.0073365e+00
  -9.0660288e-02   9.0660288e-01
  -8.1594259e-02   8.1594259e-01
  -7.3434833e-02   7.3434833e-01
  -6.6091350e-02   6.6091350e-01
   9.4051779e-01   5.9482215e-01


==> convex_contour_first_order_T_100.txt <==
   9.9999705e-01   2.9513449e-05
  -1.0000266e-01   1.0000266e+00
  -9.0002391e-02   9.0002391e-01
  -8.1002152e-02   8.1002152e-01
  -7.2901936e-02   7.2901936e-01
  -6.5611743e-02   6.5611743e-01
  -5.9050568e-02   5.9050568e-01
  -5.3145512e-02   5.3145512e-01
  -4.7830960e-02   4.7830960e-01
  -4.3047864e-02   4.3047864e-01
  -3.8743078e-02   3.8743078e-01
  -3.4868770e-02   3.4868770e-01
  -3.1381893e-02   3.1381893e-01
  -2.8243704e-02   2.8243704e-01
  -2.5419333e-02   2.5419333e-01
  -2.2877400e-02   2.2877400e-01
  -2.0589660e-02   2.0589660e-01
  -1.8530694e-02   1.8530694e-01
  -1.6677625e-02   1.6677625e-01
  -1.5009862e-02   1.5009862e-01
  -1.3508876e-02   1.3508876e-01
  -1.2157988e-02   1.2157988e-01
  -1.0942190e-02   1.0942190e-01
  -9.8479706e-03   9.8479706e-02
  -8.8631735e-03   8.8631735e-02
  -7.9768562e-03   7.9768562e-02
  -7.1791706e-03   7.1791706e-02
  -6.4612535e-03   6.4612535e-02
  -5.8151282e-03   5.8151282e-02
  -5.2336153e-03   5.2336153e-02
  -4.7102538e-03   4.7102538e-02
  -4.2392284e-03   4.2392284e-02
  -3.8153056e-03   3.8153056e-02
  -3.4337750e-03   3.4337750e-02
  -3.0903975e-03   3.0903975e-02
  -2.7813578e-03   2.7813578e-02
  -2.5032220e-03   2.5032220e-02
  -2.2528998e-03   2.2528998e-02
  -2.0276098e-03   2.0276098e-02
  -1.8248488e-03   1.8248488e-02
  -1.6423640e-03   1.6423640e-02
  -1.4781276e-03   1.4781276e-02
  -1.3303148e-03   1.3303148e-02
  -1.1972833e-03   1.1972833e-02
  -1.0775550e-03   1.0775550e-02
  -9.6979949e-04   9.6979949e-03
  -8.7281954e-04   8.7281954e-03
  -7.8553759e-04   7.8553759e-03
  -7.0698383e-04   7.0698383e-03
  -6.3628544e-04   6.3628544e-03
  -5.7265690e-04   5.7265690e-03
  -5.1539121e-04   5.1539121e-03
  -4.6385209e-04   4.6385209e-03
  -4.1746688e-04   4.1746688e-03
  -3.7572019e-04   3.7572019e-03
  -3.3814817e-04   3.3814817e-03
  -3.0433336e-04   3.0433336e-03
  -2.7390002e-04   2.7390002e-03
  -2.4651002e-04   2.4651002e-03
  -2.2185902e-04   2.2185902e-03
  -1.9967311e-04   1.9967311e-03
  -1.7970580e-04   1.7970580e-03
  -1.6173522e-04   1.6173522e-03
  -1.4556170e-04   1.4556170e-03
  -1.3100553e-04   1.3100553e-03
  -1.1790498e-04   1.1790498e-03
  -1.0611448e-04   1.0611448e-03
  -9.5503032e-05   9.5503032e-04
  -8.5952729e-05   8.5952729e-04
  -7.7357456e-05   7.7357456e-04
  -6.9621710e-05   6.9621710e-04
  -6.2659539e-05   6.2659539e-04
  -5.6393585e-05   5.6393585e-04
  -5.0754227e-05   5.0754227e-04
  -4.5678804e-05   4.5678804e-04
  -4.1110924e-05   4.1110924e-04
  -3.6999831e-05   3.6999831e-04
  -3.3299848e-05   3.3299848e-04
  -2.9969863e-05   2.9969863e-04
  -2.6972877e-05   2.6972877e-04
  -2.4275589e-05   2.4275589e-04
  -2.1848030e-05   2.1848030e-04
  -1.9663227e-05   1.9663227e-04
  -1.7696905e-05   1.7696905e-04
  -1.5927214e-05   1.5927214e-04
  -1.4334493e-05   1.4334493e-04
  -1.2901043e-05   1.2901043e-04
  -1.1610939e-05   1.1610939e-04
  -1.0449845e-05   1.0449845e-04
  -9.4048607e-06   9.4048607e-05
  -8.4643746e-06   8.4643746e-05
  -7.6179371e-06   7.6179371e-05
  -6.8561434e-06   6.8561434e-05
  -6.1705291e-06   6.1705291e-05
  -5.5534762e-06   5.5534762e-05
  -4.9981286e-06   4.9981286e-05
  -4.4983157e-06   4.4983157e-05
  -4.0484841e-06   4.0484841e-05
  -3.6436357e-06   3.6436357e-05
  -3.2792721e-06   3.2792721e-05
   9.9999705e-01   2.9513449e-05


==> convex_contour_first_order_T_5.txt <==
   8.3978413e-01   1.6021587e+00
  -2.4419428e-01   2.4419428e+00
  -2.1977485e-01   2.1977485e+00
  -1.9779737e-01   1.9779737e+00
  -1.7801763e-01   1.7801763e+00
   8.3978413e-01   1.6021587e+00


==> convex_contour_fourth_order_T_10.txt <==
  -1.3922870e-01   3.5445118e-01
   9.0860766e-01   2.1522248e-01
  -3.4554469e+00   1.1238301e+00
   5.6817602e-01  -2.3316168e+00
   1.4624785e+00  -1.7634407e+00
   8.8666180e-01  -3.0096228e-01
   2.4859206e-01   5.8569952e-01
  -9.3598851e-02   8.3429158e-01
  -1.9886057e-01   7.4069273e-01
  -1.8738099e-01   5.4183216e-01
  -1.3922870e-01   3.5445118e-01


==> convex_contour_fourth_order_T_100.txt <==
   6.1749593e-34   0.0000000e+00
   1.0000000e+00   6.1749593e-34
  -3.4000000e+00   1.0000000e+00
   6.0000000e-01  -2.4000000e+00
   1.4800000e+00  -1.8000000e+00
   8.9600000e-01  -3.2000000e-01
   2.5344000e-01   5.7600000e-01
  -9.1136000e-02   8.2944000e-01
  -1.9763200e-01   7.3830400e-01
  -1.8677760e-01   5.4067200e-01
  -1.3893632e-01   3.5389440e-01
  -9.1252326e-02   2.1495808e-01
  -5.5380541e-02   1.2370575e-01
  -3.1792824e-02   6.8325212e-02
  -1.7507025e-02   3.6532388e-02
  -9.3314875e-03   1.9025363e-02
  -4.8448573e-03   9.6938754e-03
  -2.4614458e-03   4.8490181e-03
  -1.2279311e-03   2.3875723e-03
  -6.0309931e-04   1.1596412e-03
  -2.9224675e-04   5.5654186e-04
  -1.3995684e-04   2.6429511e-04
  -6.6332437e-05   1.2433827e-04
  -3.1149164e-05   5.8005835e-05
  -1.4506956e-05   2.6856671e-05
  -6.7061413e-06   1.2349715e-05
  -3.0792237e-06   5.6435733e-06
  -1.4052244e-06   2.5643496e-06
  -6.3769845e-07   1.1591252e-06
  -2.8790612e-07   5.2142676e-07
  -1.2936860e-07   2.3352065e-07
  -5.7876948e-08   1.0415205e-07
  -2.5788145e-08   4.6275099e-08
  -1.1447127e-08   2.0486954e-08
  -5.0634468e-09   9.0398269e-09
  -2.2323881e-09   3.9763802e-09
  -9.8120003e-10   1.7439921e-09
  -4.3002341e-10   7.6279205e-10
  -1.8795255e-10   3.3276864e-10
  -8.1939670e-11   1.4481609e-10
  -3.5636300e-11   6.2876421e-11
  -1.5463249e-11   2.7240121e-11
  -6.6953213e-12   1.1776872e-11
  -2.8930320e-12   5.0815504e-12
  -1.2476453e-12   2.1885184e-12
  -5.3706481e-13   9.4087312e-13
  -2.3078019e-13   4.0380830e-13
  -9.9001655e-14   1.7302812e-13
  -4.2402541e-14   7.4026462e-14
  -1.8133346e-14   3.1623921e-14
  -7.7433645e-15   1.3490575e-14
  -3.3019795e-15   5.7472109e-15
  -1.4061687e-15   2.4452315e-15
  -5.9805727e-16   1.0390628e-15
  -2.5404631e-16   4.4100550e-16
  -1.0778762e-16   1.8695920e-16
  -4.5680481e-17   7.9171575e-17
  -1.9338242e-17   3.3491094e-17
  -8.1779714e-18   1.4152851e-17
  -3.4548816e-18   5.9748798e-18
  -1.4581278e-18   2.5199982e-18
  -6.1481979e-19   1.0618704e-18
  -2.5900260e-19   4.4705061e-19
  -1.0901291e-19   1.8804801e-19
  -4.5843957e-20   7.9035099e-20
  -1.9263215e-20   3.3191142e-20
  -8.0877837e-21   1.3927927e-20
  -3.3930902e-21   5.8401438e-21
  -1.4224497e-21   2.4470535e-21
  -5.9588724e-22   1.0246038e-21
  -2.4945169e-22   4.2871658e-22
  -1.0435498e-22   1.7926489e-22
  -4.3626760e-23   7.4909911e-23
  -1.8226957e-23   3.1283151e-23
  -7.6103523e-24   1.3056194e-23
  -3.1756484e-24   5.4458420e-24
  -1.3243551e-24   2.2701936e-24
  -5.5198576e-25   9.4583847e-25
  -2.2993731e-25   3.9385271e-25
  -9.5731668e-26   1.6391540e-25
  -3.9835716e-26   6.8183733e-26
  -1.6567860e-26   2.8348017e-26
  -6.8872008e-27   1.1780156e-26
  -2.8615881e-27   4.8929555e-27
  -1.1884060e-27   2.0313674e-27
  -4.9331129e-28   8.4296141e-28
  -2.0468248e-28   3.4965012e-28
  -8.4888415e-29   1.4496764e-28
  -3.5190782e-29   6.0079228e-29
  -1.4582318e-29   2.4888446e-29
  -6.0401205e-30   1.0306128e-29
  -2.5008645e-30   4.2660078e-30
  -1.0350569e-30   1.7651433e-30
  -4.2822462e-31   7.3008639e-31
  -1.7709899e-31   3.0186178e-31
  -7.3215183e-32   1.2476279e-31
  -3.0257311e-32   5.1547608e-32
  -1.2499913e-32   2.1290297e-32
  -5.1621943e-33   8.7903842e-33
  -3.6281899e-33   3.6281899e-33
   6.1749593e-34   0.0000000e+00


==> convex_contour_fourth_order_T_4.txt <==
   1.2218352e+00  -9.2771177e-01
   1.6748212e+00   2.9412342e-01
  -3.3043008e+00   1.9689446e+00
   4.0764447e-01  -1.3353562e+00
   1.2218352e+00  -9.2771177e-01


==> convex_contour_fourth_order_T_5.txt <==
   7.4743311e-01   5.3488892e-02
   1.1571997e+00   8.0092200e-01
  -3.5490458e+00   1.9581217e+00
   3.6931545e-01  -1.5909240e+00
   1.2750975e+00  -1.2216086e+00
   7.4743311e-01   5.3488892e-02


==> convex_contour_second_order_T_10.txt <==
  -1.7614573e-01   1.0883618e+00
   8.4662543e-01   9.1221608e-01
   3.6857975e-01   1.7588415e+00
   7.8759384e-02   2.1274213e+00
  -8.8265583e-02   2.2061806e+00
  -1.7650363e-01   2.1179151e+00
  -2.1532672e-01   1.9414114e+00
  -2.2414804e-01   1.7260847e+00
  -2.1563910e-01   1.5019367e+00
  -1.9793575e-01   1.2862976e+00
  -1.7614573e-01   1.0883618e+00


==> convex_contour_second_order_T_100.txt <==
  -5.0925761e-10   2.5462904e-09
   1.0000000e+00   2.0370327e-09
   5.0000000e-01   1.0000000e+00
   1.9000000e-01   1.5000000e+00
   4.9999998e-03   1.6900000e+00
  -9.8900000e-02   1.6950000e+00
  -1.5115000e-01   1.5961000e+00
  -1.7134100e-01   1.4449500e+00
  -1.7236750e-01   1.2736090e+00
  -1.6260029e-01   1.1012415e+00
  -1.4737464e-01   9.3864121e-01
  -1.3000579e-01   7.9126658e-01
  -1.1247889e-01   6.6126079e-01
  -9.5915092e-02   5.4878190e-01
  -8.0884460e-02   4.5286680e-01
  -6.7614238e-02   3.7198234e-01
  -5.6126060e-02   3.0436811e-01
  -4.6325116e-02   2.4824205e-01
  -3.8057081e-02   2.0191693e-01
  -3.1143556e-02   1.6385985e-01
  -2.5403369e-02   1.3271629e-01
  -2.0664662e-02   1.0731292e-01
  -1.6771106e-02   8.6648262e-02
  -1.3584449e-02   6.9877155e-02
  -1.0984854e-02   5.6292706e-02
  -8.8699893e-03   4.5307853e-02
  -7.1534658e-03   3.6437863e-02
  -5.7630047e-03   2.9284397e-02
  -4.6385662e-03   2.3521393e-02
  -3.7305667e-03   1.8882827e-02
  -2.9982529e-03   1.5152260e-02
  -2.4082621e-03   1.2154007e-02
  -1.9333714e-03   9.7457449e-03
  -1.5514304e-03   7.8123735e-03
  -1.2444576e-03   6.2609431e-03
  -9.9788539e-04   5.0164854e-03
  -7.9993182e-04   4.0186001e-03
  -6.4108191e-04   3.2186682e-03
  -5.1366105e-04   2.5775863e-03
  -4.1148570e-04   2.0639253e-03
  -3.2957837e-04   1.6524396e-03
  -2.6393556e-04   1.3228612e-03
  -2.1133945e-04   1.0589256e-03
  -1.6920526e-04   8.4758618e-04
  -1.3545780e-04   6.7838092e-04
  -1.0843176e-04   5.4292312e-04
  -8.6791265e-05   4.3449136e-04
  -6.9465114e-05   3.4770010e-04
  -5.5594563e-05   2.7823498e-04
  -4.4491380e-05   2.2264042e-04
  -3.5604115e-05   1.7814904e-04
  -2.8491000e-05   1.4254492e-04
  -2.2798195e-05   1.1405392e-04
  -1.8242333e-05   9.1255728e-05
  -1.4596510e-05   7.3013395e-05
  -1.1679059e-05   5.8416884e-05
  -9.3445424e-06   4.6737826e-05
  -7.4765408e-06   3.7393283e-05
  -5.9818674e-06   2.9916742e-05
  -4.7859382e-06   2.3934875e-05
  -3.8290616e-06   1.9148937e-05
  -3.0634670e-06   1.5319875e-05
  -2.4509260e-06   1.2256408e-05
  -1.9608475e-06   9.8054822e-06
  -1.5687527e-06   7.8446347e-06
  -1.2550544e-06   6.2758820e-06
  -1.0040801e-06   5.0208276e-06
  -8.0328972e-07   4.0167474e-06
  -6.4264970e-07   3.2134577e-06
  -5.1413231e-07   2.5708080e-06
  -4.1131464e-07   2.0566757e-06
  -3.2905786e-07   1.6453611e-06
  -2.6325059e-07   1.3163032e-06
  -2.1060349e-07   1.0530526e-06
  -1.6848490e-07   8.4244911e-07
  -1.3478940e-07   6.7396421e-07
  -1.0783255e-07   5.3917481e-07
  -8.6266764e-08   4.3134226e-07
  -6.9013918e-08   3.4507550e-07
  -5.5211489e-08   2.7606158e-07
  -4.4169439e-08   2.2085009e-07
  -3.5335725e-08   1.7668065e-07
  -2.8268702e-08   1.4134493e-07
  -2.2615047e-08   1.1307623e-07
  -1.8092097e-08   9.0461179e-08
  -1.4473719e-08   7.2369083e-08
  -1.1579005e-08   5.7895363e-08
  -9.2632241e-09   4.6316359e-08
  -7.4105936e-09   3.7053135e-08
  -5.9284849e-09   2.9642541e-08
  -4.7427949e-09   2.3714056e-08
  -3.7942408e-09   1.8971261e-08
  -3.0353961e-09   1.5177021e-08
  -2.4283193e-09   1.2141624e-08
  -1.9426571e-09   9.7133052e-09
  -1.5541269e-09   7.7706481e-09
  -1.2433023e-09   6.2165212e-09
  -9.9464243e-10   4.9732189e-09
  -7.9571435e-10   3.9785765e-09
  -6.3657176e-10   3.1828621e-09
  -5.0925761e-10   2.5462904e-09


==> convex_contour_second_order_T_100_short.txt <==
0			0
   1.0000000e+00   2.0370327e-09
   5.0000000e-01   1.0000000e+00
   1.9000000e-01   1.5000000e+00
   4.9999998e-03   1.6900000e+00
  -9.8900000e-02   1.6950000e+00
  -1.5115000e-01   1.5961000e+00
  -1.7134100e-01   1.4449500e+00
  -1.7236750e-01   1.2736090e+00
  -1.6260029e-01   1.1012415e+00
  -1.4737464e-01   9.3864121e-01
  -1.3000579e-01   7.9126658e-01
  -1.1247889e-01   6.6126079e-01
  -9.5915092e-02   5.4878190e-01
  -8.0884460e-02   4.5286680e-01
  -6.7614238e-02   3.7198234e-01
  -5.6126060e-02   3.0436811e-01
  -4.6325116e-02   2.4824205e-01
  -3.8057081e-02   2.0191693e-01
  -3.1143556e-02   1.6385985e-01
  -2.5403369e-02   1.3271629e-01
  -2.0664662e-02   1.0731292e-01
  -1.6771106e-02   8.6648262e-02
  -1.3584449e-02   6.9877155e-02
  -1.0984854e-02   5.6292706e-02
  -8.8699893e-03   4.5307853e-02
  -7.1534658e-03   3.6437863e-02
  -5.7630047e-03   2.9284397e-02
  -4.6385662e-03   2.3521393e-02
  -3.7305667e-03   1.8882827e-02
  -2.9982529e-03   1.5152260e-02
  -2.4082621e-03   1.2154007e-02
  -1.9333714e-03   9.7457449e-03
  -1.5514304e-03   7.8123735e-03
  -1.2444576e-03   6.2609431e-03
  -9.9788539e-04   5.0164854e-03
  -7.9993182e-04   4.0186001e-03
  -6.4108191e-04   3.2186682e-03
  -5.1366105e-04   2.5775863e-03
  -4.1148570e-04   2.0639253e-03
  -3.2957837e-04   1.6524396e-03
  -2.6393556e-04   1.3228612e-03
  -2.1133945e-04   1.0589256e-03
  -1.6920526e-04   8.4758618e-04
  -1.3545780e-04   6.7838092e-04
  -1.0843176e-04   5.4292312e-04
  -8.6791265e-05   4.3449136e-04
  -6.9465114e-05   3.4770010e-04
  -5.5594563e-05   2.7823498e-04
  -4.4491380e-05   2.2264042e-04
  -3.5604115e-05   1.7814904e-04
  -2.8491000e-05   1.4254492e-04
  -2.2798195e-05   1.1405392e-04
0 0


==> convex_contour_second_order_T_5.txt <==
  -3.5264936e-01   3.2062769e+00
   6.3129871e-01   2.8536275e+00
   1.4443170e-01   3.4849262e+00
  -1.3687972e-01   3.6293579e+00
  -2.8620133e-01   3.4924782e+00
  -3.5264936e-01   3.2062769e+00


==> convex_contour_third_order_T_10.txt <==
  -4.6060923e-01   3.8724276e+00
  -4.5251127e-01   3.4118184e+00
   5.7511867e-01   2.9593071e+00
   7.1365095e-01   3.5344258e+00
   5.0694995e-01   4.2480767e+00
   2.1590439e-01   4.7550267e+00
  -4.6960996e-02   4.9709310e+00
  -2.4350332e-01   4.9239701e+00
  -3.7025003e-01   4.6804667e+00
  -4.3778912e-01   4.3102167e+00
  -4.6060923e-01   3.8724276e+00


==> convex_contour_third_order_T_100.txt <==
  -2.5462813e-09   1.2731429e-08
  -2.0370263e-09   1.0185148e-08
   1.0000000e+00   8.1481213e-09
   1.1000000e+00   1.0000000e+00
   8.5000000e-01   2.1000000e+00
   5.1500000e-01   2.9500000e+00
   2.1010000e-01   3.4650000e+00
  -2.5090001e-02   3.6751000e+00
  -1.8639500e-01   3.6500100e+00
  -2.8420450e-01   3.4636150e+00
  -3.3312299e-01   3.1794105e+00
  -3.4724843e-01   2.8462875e+00
  -3.3835485e-01   2.4990391e+00
  -3.1549180e-01   2.1606842e+00
  -2.8521017e-01   1.8451924e+00
  -2.5201056e-01   1.5599823e+00
  -2.1882058e-01   1.3079717e+00
  -1.8741840e-01   1.0891511e+00
  -1.5877616e-01   9.0173272e-01
  -1.3332278e-01   7.4295656e-01
  -1.1113722e-01   6.0963379e-01
  -9.2085702e-02   4.9849657e-01
  -7.5916083e-02   4.0641086e-01
  -6.2320757e-02   3.3049478e-01
  -5.0976903e-02   2.6817402e-01
  -4.1570996e-02   2.1719712e-01
  -3.3812587e-02   1.7562612e-01
  -2.7441018e-02   1.4181354e-01
  -2.2227615e-02   1.1437252e-01
  -1.7975135e-02   9.2144905e-02
  -1.4515648e-02   7.4169770e-02
  -1.1707642e-02   5.9654122e-02
  -9.4328471e-03   4.7946480e-02
  -7.5930797e-03   3.8513633e-02
  -6.1072782e-03   3.0920553e-02
  -4.9088246e-03   2.4813275e-02
  -3.9431801e-03   1.9904450e-02
  -3.1658399e-03   1.5961270e-02
  -2.5405859e-03   1.2795430e-02
  -2.0380126e-03   1.0254845e-02
  -1.6342932e-03   8.2168320e-03
  -1.3101543e-03   6.5825388e-03
  -1.0500281e-03   5.2723844e-03
  -8.4135634e-04   4.2223563e-03
  -6.7401907e-04   3.3810000e-03
  -5.3986924e-04   2.7069809e-03
  -4.3235330e-04   2.1671117e-03
  -3.4620325e-04   1.7347584e-03
  -2.7718706e-04   1.3885551e-03
  -2.2190680e-04   1.1113680e-03
  -1.7763546e-04   8.8946125e-04
  -1.4218539e-04   7.1182579e-04
  -1.1380223e-04   5.6964039e-04
  -9.1079536e-05   4.5583816e-04
  -7.2890055e-05   3.6475862e-04
  -5.8330543e-05   2.9186857e-04
  -4.6677385e-05   2.3353803e-04
  -3.7350973e-05   1.8686064e-04
  -2.9887125e-05   1.4950967e-04
  -2.3914142e-05   1.1962254e-04
  -1.9134424e-05   9.5708401e-05
  -1.5309716e-05   7.6573977e-05
  -1.2249296e-05   6.1264262e-05
  -9.8005039e-06   4.9014965e-05
  -7.8411498e-06   3.9214461e-05
  -6.2734426e-06   3.1373311e-05
  -5.0191200e-06   2.5099869e-05
  -4.0155521e-06   2.0080749e-05
  -3.2126210e-06   1.6065197e-05
  -2.5702223e-06   1.2852576e-05
  -2.0562657e-06   1.0282353e-05
  -1.6450741e-06   8.2260878e-06
  -1.3161023e-06   6.5810137e-06
  -1.0529120e-06   5.2649114e-06
  -8.4235067e-07   4.2119995e-06
  -6.7389530e-07   3.3696488e-06
  -5.3912658e-07   2.6957535e-06
  -4.3130850e-07   2.1566269e-06
  -3.4505186e-07   1.7253184e-06
  -2.7604504e-07   1.3802665e-06
  -2.2083851e-07   1.1042215e-06
  -1.7667255e-07   8.8338300e-07
  -1.4133925e-07   7.0671045e-07
  -1.1307225e-07   5.6537120e-07
  -9.0458399e-08   4.5229894e-07
  -7.2367136e-08   3.6184055e-07
  -5.7894001e-08   2.8947341e-07
  -4.6315405e-08   2.3157941e-07
  -3.7052467e-08   1.8526400e-07
  -2.9642074e-08   1.4821154e-07
  -2.3713729e-08   1.1856946e-07
  -1.8971032e-08   9.4855734e-08
  -1.5176860e-08   7.5884702e-08
  -1.2141512e-08   6.0707842e-08
  -9.7132266e-09   4.8566330e-08
  -7.7705931e-09   3.8853103e-08
  -6.2164827e-09   3.1082510e-08
  -4.9731920e-09   2.4866027e-08
  -3.9785576e-09   1.9892835e-08
  -3.1828488e-09   1.5914278e-08
  -2.5462813e-09   1.2731429e-08


==> convex_contour_third_order_T_1000.txt <==
   0.0000000e+00   6.1511596e-96
   6.1511596e-96  -1.2302319e-96
   4.9209277e-96   1.0000000e+00
   1.0000000e+00   1.1000000e+00
   2.1000000e+00   8.5000000e-01
   2.9500000e+00   5.1500000e-01
   3.4650000e+00   2.1010000e-01
   3.6751000e+00  -2.5090000e-02
   3.6500100e+00  -1.8639500e-01
   3.4636150e+00  -2.8420450e-01
   3.1794105e+00  -3.3312299e-01
   2.8462875e+00  -3.4724843e-01
   2.4990391e+00  -3.3835485e-01
   2.1606842e+00  -3.1549180e-01
   1.8451924e+00  -2.8521017e-01
   1.5599823e+00  -2.5201056e-01
   1.3079717e+00  -2.1882058e-01
   1.0891511e+00  -1.8741840e-01
   9.0173272e-01  -1.5877616e-01
   7.4295656e-01  -1.3332278e-01
   6.0963379e-01  -1.1113722e-01
   4.9849657e-01  -9.2085702e-02
   4.0641086e-01  -7.5916083e-02
   3.3049478e-01  -6.2320757e-02
   2.6817402e-01  -5.0976903e-02
   2.1719712e-01  -4.1570996e-02
   1.7562612e-01  -3.3812587e-02
   1.4181354e-01  -2.7441018e-02
   1.1437252e-01  -2.2227615e-02
   9.2144905e-02  -1.7975135e-02
   7.4169770e-02  -1.4515648e-02
   5.9654122e-02  -1.1707642e-02
   4.7946480e-02  -9.4328471e-03
   3.8513633e-02  -7.5930797e-03
   3.0920553e-02  -6.1072782e-03
   2.4813275e-02  -4.9088246e-03
   1.9904450e-02  -3.9431801e-03
   1.5961270e-02  -3.1658399e-03
   1.2795430e-02  -2.5405859e-03
   1.0254845e-02  -2.0380126e-03
   8.2168320e-03  -1.6342932e-03
   6.5825388e-03  -1.3101543e-03
   5.2723844e-03  -1.0500281e-03
   4.2223563e-03  -8.4135634e-04
   3.3810000e-03  -6.7401907e-04
   2.7069809e-03  -5.3986924e-04
   2.1671117e-03  -4.3235330e-04
   1.7347584e-03  -3.4620325e-04
   1.3885551e-03  -2.7718706e-04
   1.1113680e-03  -2.2190680e-04
   8.8946125e-04  -1.7763546e-04
   7.1182579e-04  -1.4218539e-04
   5.6964039e-04  -1.1380223e-04
   4.5583816e-04  -9.1079536e-05
   3.6475862e-04  -7.2890055e-05
   2.9186857e-04  -5.8330543e-05
   2.3353803e-04  -4.6677385e-05
   1.8686064e-04  -3.7350973e-05
   1.4950967e-04  -2.9887125e-05
   1.1962254e-04  -2.3914142e-05
   9.5708401e-05  -1.9134424e-05
   7.6573977e-05  -1.5309716e-05
   6.1264262e-05  -1.2249296e-05
   4.9014965e-05  -9.8005039e-06
   3.9214461e-05  -7.8411498e-06
   3.1373311e-05  -6.2734426e-06
   2.5099869e-05  -5.0191200e-06
   2.0080749e-05  -4.0155521e-06
   1.6065197e-05  -3.2126210e-06
   1.2852576e-05  -2.5702223e-06
   1.0282353e-05  -2.0562657e-06
   8.2260878e-06  -1.6450741e-06
   6.5810137e-06  -1.3161023e-06
   5.2649114e-06  -1.0529120e-06
   4.2119995e-06  -8.4235067e-07
   3.3696488e-06  -6.7389530e-07
   2.6957535e-06  -5.3912658e-07
   2.1566269e-06  -4.3130850e-07
   1.7253184e-06  -3.4505186e-07
   1.3802665e-06  -2.7604504e-07
   1.1042215e-06  -2.2083851e-07
   8.8338300e-07  -1.7667255e-07
   7.0671045e-07  -1.4133925e-07
   5.6537120e-07  -1.1307225e-07
   4.5229894e-07  -9.0458399e-08
   3.6184055e-07  -7.2367136e-08
   2.8947341e-07  -5.7894001e-08
   2.3157941e-07  -4.6315405e-08
   1.8526400e-07  -3.7052467e-08
   1.4821154e-07  -2.9642074e-08
   1.1856946e-07  -2.3713729e-08
   9.4855734e-08  -1.8971032e-08
   7.5884702e-08  -1.5176860e-08
   6.0707842e-08  -1.2141512e-08
   4.8566330e-08  -9.7132266e-09
   3.8853103e-08  -7.7705931e-09
   3.1082510e-08  -6.2164827e-09
   2.4866027e-08  -4.9731919e-09
   1.9892835e-08  -3.9785576e-09
   1.5914278e-08  -3.1828489e-09
   1.2731429e-08  -2.5462811e-09
   1.0185148e-08  -2.0370263e-09
   8.1481213e-09  -1.6296220e-09
   6.5184993e-09  -1.3036983e-09
   5.2148010e-09  -1.0429591e-09
   4.1718419e-09  -8.3436761e-10
   3.3374743e-09  -6.6749432e-10
   2.6699800e-09  -5.3399562e-10
   2.1359844e-09  -4.2719661e-10
   1.7087878e-09  -3.4175737e-10
   1.3670304e-09  -2.7340595e-10
   1.0936244e-09  -2.1872480e-10
   8.7489965e-10  -1.7497987e-10
   6.9991978e-10  -1.3998391e-10
   5.5993587e-10  -1.1198714e-10
   4.4794873e-10  -8.9589724e-11
   3.5835901e-10  -7.1671786e-11
   2.8668722e-10  -5.7337433e-11
   2.2934979e-10  -4.5869950e-11
   1.8347984e-10  -3.6695962e-11
   1.4678387e-10  -2.9356771e-11
   1.1742710e-10  -2.3485418e-11
   9.3941685e-11  -1.8788335e-11
   7.5153350e-11  -1.5030669e-11
   6.0122681e-11  -1.2024535e-11
   4.8098146e-11  -9.6196286e-12
   3.8478517e-11  -7.6957030e-12
   3.0782814e-11  -6.1565626e-12
   2.4626252e-11  -4.9252501e-12
   1.9701002e-11  -3.9402002e-12
   1.5760801e-11  -3.1521602e-12
   1.2608641e-11  -2.5217282e-12
   1.0086913e-11  -2.0173826e-12
   8.0695305e-12  -1.6139061e-12
   6.4556244e-12  -1.2911249e-12
   5.1644996e-12  -1.0328999e-12
   4.1315997e-12  -8.2631992e-13
   3.3052798e-12  -6.6105594e-13
   2.6442238e-12  -5.2884476e-13
   2.1153791e-12  -4.2307581e-13
   1.6923033e-12  -3.3846065e-13
   1.3538426e-12  -2.7076852e-13
   1.0830741e-12  -2.1661482e-13
   8.6645927e-13  -1.7329185e-13
   6.9316742e-13  -1.3863348e-13
   5.5453393e-13  -1.1090679e-13
   4.4362715e-13  -8.8725429e-14
   3.5490172e-13  -7.0980343e-14
   2.8392137e-13  -5.6784275e-14
   2.2713710e-13  -4.5427420e-14
   1.8170968e-13  -3.6341936e-14
   1.4536774e-13  -2.9073549e-14
   1.1629420e-13  -2.3258839e-14
   9.3035356e-14  -1.8607071e-14
   7.4428285e-14  -1.4885657e-14
   5.9542628e-14  -1.1908526e-14
   4.7634103e-14  -9.5268205e-15
   3.8107282e-14  -7.6214564e-15
   3.0485826e-14  -6.0971651e-15
   2.4388661e-14  -4.8777321e-15
   1.9510928e-14  -3.9021857e-15
   1.5608743e-14  -3.1217485e-15
   1.2486994e-14  -2.4973988e-15
   9.9895954e-15  -1.9979191e-15
   7.9916763e-15  -1.5983353e-15
   6.3933410e-15  -1.2786682e-15
   5.1146728e-15  -1.0229346e-15
   4.0917383e-15  -8.1834765e-16
   3.2733906e-15  -6.5467812e-16
   2.6187125e-15  -5.2374250e-16
   2.0949700e-15  -4.1899400e-16
   1.6759760e-15  -3.3519520e-16
   1.3407808e-15  -2.6815616e-16
   1.0726246e-15  -2.1452493e-16
   8.5809971e-16  -1.7161994e-16
   6.8647977e-16  -1.3729595e-16
   5.4918381e-16  -1.0983676e-16
   4.3934705e-16  -8.7869410e-17
   3.5147764e-16  -7.0295528e-17
   2.8118211e-16  -5.6236422e-17
   2.2494569e-16  -4.4989138e-17
   1.7995655e-16  -3.5991310e-17
   1.4396524e-16  -2.8793048e-17
   1.1517219e-16  -2.3034439e-17
   9.2137755e-17  -1.8427551e-17
   7.3710204e-17  -1.4742041e-17
   5.8968163e-17  -1.1793633e-17
   4.7174530e-17  -9.4349061e-18
   3.7739624e-17  -7.5479248e-18
   3.0191699e-17  -6.0383399e-18
   2.4153360e-17  -4.8306719e-18
   1.9322688e-17  -3.8645375e-18
   1.5458150e-17  -3.0916300e-18
   1.2366520e-17  -2.4733040e-18
   9.8932161e-18  -1.9786432e-18
   7.9145728e-18  -1.5829146e-18
   6.3316583e-18  -1.2663317e-18
   5.0653266e-18  -1.0130653e-18
   4.0522613e-18  -8.1045226e-19
   3.2418090e-18  -6.4836181e-19
   2.5934472e-18  -5.1868945e-19
   2.0747578e-18  -4.1495156e-19
   1.6598062e-18  -3.3196125e-19
   1.3278450e-18  -2.6556900e-19
   1.0622760e-18  -2.1245520e-19
   8.4982079e-19  -1.6996416e-19
   6.7985663e-19  -1.3597133e-19
   5.4388530e-19  -1.0877706e-19
   4.3510824e-19  -8.7021649e-20
   3.4808659e-19  -6.9617319e-20
   2.7846928e-19  -5.5693855e-20
   2.2277542e-19  -4.4555084e-20
   1.7822034e-19  -3.5644067e-20
   1.4257627e-19  -2.8515254e-20
   1.1406102e-19  -2.2812203e-20
   9.1248812e-20  -1.8249762e-20
   7.2999050e-20  -1.4599810e-20
   5.8399240e-20  -1.1679848e-20
   4.6719392e-20  -9.3438784e-21
   3.7375514e-20  -7.4751027e-21
   2.9900411e-20  -5.9800822e-21
   2.3920329e-20  -4.7840657e-21
   1.9136263e-20  -3.8272526e-21
   1.5309010e-20  -3.0618021e-21
   1.2247208e-20  -2.4494417e-21
   9.7977666e-21  -1.9595533e-21
   7.8382133e-21  -1.5676427e-21
   6.2705706e-21  -1.2541141e-21
   5.0164565e-21  -1.0032913e-21
   4.0131652e-21  -8.0263304e-22
   3.2105322e-21  -6.4210643e-22
   2.5684257e-21  -5.1368515e-22
   2.0547406e-21  -4.1094812e-22
   1.6437925e-21  -3.2875849e-22
   1.3150340e-21  -2.6300680e-22
   1.0520272e-21  -2.1040544e-22
   8.4162174e-22  -1.6832435e-22
   6.7329740e-22  -1.3465948e-22
   5.3863792e-22  -1.0772758e-22
   4.3091033e-22  -8.6182067e-23
   3.4472827e-22  -6.8945653e-23
   2.7578261e-22  -5.5156523e-23
   2.2062609e-22  -4.4125218e-23
   1.7650087e-22  -3.5300174e-23
   1.4120070e-22  -2.8240140e-23
   1.1296056e-22  -2.2592112e-23
   9.0368447e-23  -1.8073689e-23
   7.2294757e-23  -1.4458951e-23
   5.7835806e-23  -1.1567161e-23
   4.6268645e-23  -9.2537289e-24
   3.7014916e-23  -7.4029832e-24
   2.9611933e-23  -5.9223865e-24
   2.3689546e-23  -4.7379092e-24
   1.8951637e-23  -3.7903274e-24
   1.5161309e-23  -3.0322619e-24
   1.2129048e-23  -2.4258095e-24
   9.7032381e-24  -1.9406476e-24
   7.7625905e-24  -1.5525181e-24
   6.2100724e-24  -1.2420145e-24
   4.9680579e-24  -9.9361158e-25
   3.9744463e-24  -7.9488926e-25
   3.1795571e-24  -6.3591141e-25
   2.5436456e-24  -5.0872913e-25
   2.0349165e-24  -4.0698330e-25
   1.6279332e-24  -3.2558664e-25
   1.3023466e-24  -2.6046931e-25
   1.0418773e-24  -2.0837545e-25
   8.3350180e-25  -1.6670036e-25
   6.6680144e-25  -1.3336029e-25
   5.3344115e-25  -1.0668823e-25
   4.2675292e-25  -8.5350585e-26
   3.4140234e-25  -6.8280468e-26
   2.7312187e-25  -5.4624374e-26
   2.1849750e-25  -4.3699499e-26
   1.7479800e-25  -3.4959600e-26
   1.3983840e-25  -2.7967680e-26
   1.1187072e-25  -2.2374144e-26
   8.9496575e-26  -1.7899315e-26
   7.1597260e-26  -1.4319452e-26
   5.7277808e-26  -1.1455562e-26
   4.5822246e-26  -9.1644493e-27
   3.6657797e-26  -7.3315594e-27
   2.9326238e-26  -5.8652475e-27
   2.3460990e-26  -4.6921980e-27
   1.8768792e-26  -3.7537584e-27
   1.5015034e-26  -3.0030067e-27
   1.2012027e-26  -2.4024054e-27
   9.6096215e-27  -1.9219243e-27
   7.6876972e-27  -1.5375394e-27
   6.1501578e-27  -1.2300316e-27
   4.9201262e-27  -9.8402525e-28
   3.9361010e-27  -7.8722020e-28
   3.1488808e-27  -6.2977616e-28
   2.5191046e-27  -5.0382093e-28
   2.0152837e-27  -4.0305674e-28
   1.6122270e-27  -3.2244539e-28
   1.2897816e-27  -2.5795631e-28
   1.0318253e-27  -2.0636505e-28
   8.2546020e-28  -1.6509204e-28
   6.6036816e-28  -1.3207363e-28
   5.2829453e-28  -1.0565891e-28
   4.2263562e-28  -8.4527125e-29
   3.3810850e-28  -6.7621700e-29
   2.7048680e-28  -5.4097360e-29
   2.1638944e-28  -4.3277888e-29
   1.7311155e-28  -3.4622310e-29
   1.3848924e-28  -2.7697848e-29
   1.1079139e-28  -2.2158279e-29
   8.8633115e-29  -1.7726623e-29
   7.0906492e-29  -1.4181298e-29
   5.6725193e-29  -1.1345039e-29
   4.5380155e-29  -9.0760309e-30
   3.6304124e-29  -7.2608247e-30
   2.9043299e-29  -5.8086598e-30
   2.3234639e-29  -4.6469278e-30
   1.8587711e-29  -3.7175423e-30
   1.4870169e-29  -2.9740338e-30
   1.1896135e-29  -2.3792271e-30
   9.5169082e-30  -1.9033816e-30
   7.6135266e-30  -1.5227053e-30
   6.0908213e-30  -1.2181643e-30
   4.8726570e-30  -9.7453140e-31
   3.8981256e-30  -7.7962512e-31
   3.1185005e-30  -6.2370010e-31
   2.4948004e-30  -4.9896008e-31
   1.9958403e-30  -3.9916806e-31
   1.5966722e-30  -3.1933445e-31
   1.2773378e-30  -2.5546756e-31
   1.0218702e-30  -2.0437405e-31
   8.1749619e-31  -1.6349924e-31
   6.5399695e-31  -1.3079939e-31
   5.2319756e-31  -1.0463951e-31
   4.1855805e-31  -8.3711610e-32
   3.3484644e-31  -6.6969288e-32
   2.6787715e-31  -5.3575430e-32
   2.1430172e-31  -4.2860344e-32
   1.7144138e-31  -3.4288275e-32
   1.3715310e-31  -2.7430620e-32
   1.0972248e-31  -2.1944496e-32
   8.7777985e-32  -1.7555597e-32
   7.0222388e-32  -1.4044478e-32
   5.6177910e-32  -1.1235582e-32
   4.4942328e-32  -8.9884657e-33
   3.5953863e-32  -7.1907725e-33
   2.8763090e-32  -5.7526180e-33
   2.3010472e-32  -4.6020944e-33
   1.8408378e-32  -3.6816755e-33
   1.4726702e-32  -2.9453404e-33
   1.1781362e-32  -2.3562723e-33
   9.4250894e-33  -1.8850179e-33
   7.5400715e-33  -1.5080143e-33
   6.0320572e-33  -1.2064114e-33
   4.8256458e-33  -9.6512915e-34
   3.8605166e-33  -7.7210332e-34
   3.0884133e-33  -6.1768266e-34
   2.4707306e-33  -4.9414613e-34
   1.9765845e-33  -3.9531690e-34
   1.5812676e-33  -3.1625352e-34
   1.2650141e-33  -2.5300282e-34
   1.0120113e-33  -2.0240225e-34
   8.0960901e-34  -1.6192180e-34
   6.4768721e-34  -1.2953744e-34
   5.1814977e-34  -1.0362995e-34
   4.1451981e-34  -8.2903963e-35
   3.3161585e-34  -6.6323170e-35
   2.6529268e-34  -5.3058536e-35
   2.1223415e-34  -4.2446829e-35
   1.6978732e-34  -3.3957463e-35
   1.3582985e-34  -2.7165971e-35
   1.0866388e-34  -2.1732776e-35
   8.6931106e-35  -1.7386221e-35
   6.9544885e-35  -1.3908977e-35
   5.5635908e-35  -1.1127182e-35
   4.4508726e-35  -8.9017452e-36
   3.5606981e-35  -7.1213962e-36
   2.8485585e-35  -5.6971170e-36
   2.2788468e-35  -4.5576936e-36
   1.8230774e-35  -3.6461549e-36
   1.4584619e-35  -2.9169239e-36
   1.1667696e-35  -2.3335391e-36
   9.3341564e-36  -1.8668313e-36
   7.4673251e-36  -1.4934650e-36
   5.9738601e-36  -1.1947720e-36
   4.7790881e-36  -9.5581762e-37
   3.8232705e-36  -7.6465409e-37
   3.0586164e-36  -6.1172327e-37
   2.4468931e-36  -4.8937862e-37
   1.9575145e-36  -3.9150290e-37
   1.5660116e-36  -3.1320232e-37
   1.2528093e-36  -2.5056185e-37
   1.0022474e-36  -2.0044948e-37
   8.0179793e-37  -1.6035959e-37
   6.4143834e-37  -1.2828767e-37
   5.1315068e-37  -1.0263014e-37
   4.1052054e-37  -8.2104108e-38
   3.2841643e-37  -6.5683287e-38
   2.6273315e-37  -5.2546629e-38
   2.1018652e-37  -4.2037303e-38
   1.6814921e-37  -3.3629843e-38
   1.3451937e-37  -2.6903874e-38
   1.0761550e-37  -2.1523099e-38
   8.6092397e-38  -1.7218479e-38
   6.8873918e-38  -1.3774784e-38
   5.5099134e-38  -1.1019827e-38
   4.4079307e-38  -8.8158615e-39
   3.5263446e-38  -7.0526892e-39
   2.8210757e-38  -5.6421513e-39
   2.2568605e-38  -4.5137211e-39
   1.8054884e-38  -3.6109769e-39
   1.4443907e-38  -2.8887815e-39
   1.1555126e-38  -2.3110252e-39
   9.2441008e-39  -1.8488202e-39
   7.3952806e-39  -1.4790561e-39
   5.9162245e-39  -1.1832449e-39
   4.7329796e-39  -9.4659592e-40
   3.7863837e-39  -7.5727673e-40
   3.0291069e-39  -6.0582139e-40
   2.4232856e-39  -4.8465711e-40
   1.9386284e-39  -3.8772569e-40
   1.5509028e-39  -3.1018055e-40
   1.2407222e-39  -2.4814444e-40
   9.9257776e-40  -1.9851555e-40
   7.9406221e-40  -1.5881244e-40
   6.3524977e-40  -1.2704995e-40
   5.0819981e-40  -1.0163996e-40
   4.0655985e-40  -8.1311970e-41
   3.2524788e-40  -6.5049576e-41
   2.6019830e-40  -5.2039661e-41
   2.0815864e-40  -4.1631729e-41
   1.6652692e-40  -3.3305383e-41
   1.3322153e-40  -2.6644306e-41
   1.0657723e-40  -2.1315445e-41
   8.5261781e-41  -1.7052356e-41
   6.8209424e-41  -1.3641885e-41
   5.4567540e-41  -1.0913508e-41
   4.3654032e-41  -8.7308063e-42
   3.4923225e-41  -6.9846451e-42
   2.7938580e-41  -5.5877160e-42
   2.2350864e-41  -4.4701728e-42
   1.7880691e-41  -3.5761383e-42
   1.4304553e-41  -2.8609106e-42
   1.1443642e-41  -2.2887285e-42
   9.1549140e-42  -1.8309828e-42
   7.3239312e-42  -1.4647862e-42
   5.8591449e-42  -1.1718290e-42
   4.6873160e-42  -9.3746319e-43
   3.7498528e-42  -7.4997055e-43
   2.9998822e-42  -5.9997644e-43
   2.3999058e-42  -4.7998115e-43
   1.9199246e-42  -3.8398492e-43
   1.5359397e-42  -3.0718794e-43
   1.2287518e-42  -2.4575035e-43
   9.8300140e-43  -1.9660028e-43
   7.8640112e-43  -1.5728022e-43
   6.2912090e-43  -1.2582418e-43
   5.0329672e-43  -1.0065934e-43
   4.0263737e-43  -8.0527475e-44
   3.2210990e-43  -6.4421980e-44
   2.5768792e-43  -5.1537584e-44
   2.0615034e-43  -4.1230067e-44
   1.6492027e-43  -3.2984054e-44
   1.3193621e-43  -2.6387243e-44
   1.0554897e-43  -2.1109794e-44
   8.4439178e-44  -1.6887836e-44
   6.7551342e-44  -1.3510268e-44
   5.4041074e-44  -1.0808215e-44
   4.3232859e-44  -8.6465718e-45
   3.4586287e-44  -6.9172574e-45
   2.7669030e-44  -5.5338059e-45
   2.2135224e-44  -4.4270448e-45
   1.7708179e-44  -3.5416358e-45
   1.4166543e-44  -2.8333086e-45
   1.1333235e-44  -2.2666469e-45
   9.0665877e-45  -1.8133175e-45
   7.2532701e-45  -1.4506540e-45
   5.8026161e-45  -1.1605232e-45
   4.6420929e-45  -9.2841858e-46
   3.7136743e-45  -7.4273486e-46
   2.9709394e-45  -5.9418789e-46
   2.3767516e-45  -4.7535031e-46
   1.9014012e-45  -3.8028025e-46
   1.5211210e-45  -3.0422420e-46
   1.2168968e-45  -2.4337936e-46
   9.7351744e-46  -1.9470349e-46
   7.7881395e-46  -1.5576279e-46
   6.2305116e-46  -1.2461023e-46
   4.9844093e-46  -9.9688185e-47
   3.9875274e-46  -7.9750548e-47
   3.1900219e-46  -6.3800439e-47
   2.5520175e-46  -5.1040351e-47
   2.0416140e-46  -4.0832281e-47
   1.6332912e-46  -3.2665825e-47
   1.3066330e-46  -2.6132660e-47
   1.0453064e-46  -2.0906128e-47
   8.3624511e-47  -1.6724902e-47
   6.6899609e-47  -1.3379922e-47
   5.3519687e-47  -1.0703937e-47
   4.2815750e-47  -8.5631499e-48
   3.4252600e-47  -6.8505199e-48
   2.7402080e-47  -5.4804160e-48
   2.1921664e-47  -4.3843328e-48
   1.7537331e-47  -3.5074662e-48
   1.4029865e-47  -2.8059730e-48
   1.1223892e-47  -2.2447784e-48
   8.9791135e-48  -1.7958227e-48
   7.1832908e-48  -1.4366582e-48
   5.7466326e-48  -1.1493265e-48
   4.5973061e-48  -9.1946122e-49
   3.6778449e-48  -7.3556898e-49
   2.9422759e-48  -5.8845518e-49
   2.3538207e-48  -4.7076415e-49
   1.8830566e-48  -3.7661132e-49
   1.5064453e-48  -3.0128905e-49
   1.2051562e-48  -2.4103124e-49
   9.6412497e-49  -1.9282499e-49
   7.7129998e-49  -1.5426000e-49
   6.1703998e-49  -1.2340800e-49
   4.9363199e-49  -9.8726397e-50
   3.9490559e-49  -7.8981118e-50
   3.1592447e-49  -6.3184894e-50
   2.5273958e-49  -5.0547915e-50
   2.0219166e-49  -4.0438332e-50
   1.6175333e-49  -3.2350666e-50
   1.2940266e-49  -2.5880533e-50
   1.0352213e-49  -2.0704426e-50
   8.2817704e-50  -1.6563541e-50
   6.6254163e-50  -1.3250833e-50
   5.3003331e-50  -1.0600666e-50
   4.2402665e-50  -8.4805329e-51
   3.3922132e-50  -6.7844263e-51
   2.7137705e-50  -5.4275411e-51
   2.1710164e-50  -4.3420329e-51
   1.7368131e-50  -3.4736263e-51
   1.3894505e-50  -2.7789010e-51
   1.1115604e-50  -2.2231208e-51
   8.8924833e-51  -1.7784967e-51
   7.1139866e-51  -1.4227973e-51
   5.6911893e-51  -1.1382379e-51
   4.5529514e-51  -9.1059029e-52
   3.6423612e-51  -7.2847223e-52
   2.9138889e-51  -5.8277779e-52
   2.3311111e-51  -4.6622223e-52
   1.8648889e-51  -3.7297778e-52
   1.4919111e-51  -2.9838223e-52
   1.1935289e-51  -2.3870578e-52
   9.5482312e-52  -1.9096462e-52
   7.6385850e-52  -1.5277170e-52
   6.1108680e-52  -1.2221736e-52
   4.8886944e-52  -9.7773888e-53
   3.9109555e-52  -7.8219110e-53
   3.1287644e-52  -6.2575288e-53
   2.5030115e-52  -5.0060231e-53
   2.0024092e-52  -4.0048184e-53
   1.6019274e-52  -3.2038548e-53
   1.2815419e-52  -2.5630838e-53
   1.0252335e-52  -2.0504670e-53
   8.2018682e-53  -1.6403736e-53
   6.5614945e-53  -1.3122989e-53
   5.2491956e-53  -1.0498391e-53
   4.1993565e-53  -8.3987130e-54
   3.3594852e-53  -6.7189704e-54
   2.6875882e-53  -5.3751763e-54
   2.1500705e-53  -4.3001411e-54
   1.7200564e-53  -3.4401129e-54
   1.3760451e-53  -2.7520903e-54
   1.1008361e-53  -2.2016722e-54
   8.8066889e-54  -1.7613378e-54
   7.0453511e-54  -1.4090702e-54
   5.6362809e-54  -1.1272562e-54
   4.5090247e-54  -9.0180494e-55
   3.6072198e-54  -7.2144395e-55
   2.8857758e-54  -5.7715516e-55
   2.3086207e-54  -4.6172413e-55
   1.8468965e-54  -3.6937930e-55
   1.4775172e-54  -2.9550344e-55
   1.1820138e-54  -2.3640275e-55
   9.4561102e-55  -1.8912220e-55
   7.5648882e-55  -1.5129776e-55
   6.0519105e-55  -1.2103821e-55
   4.8415284e-55  -9.6830568e-56
   3.8732227e-55  -7.7464455e-56
   3.0985782e-55  -6.1971564e-56
   2.4788626e-55  -4.9577251e-56
   1.9830900e-55  -3.9661801e-56
   1.5864720e-55  -3.1729441e-56
   1.2691776e-55  -2.5383553e-56
   1.0153421e-55  -2.0306842e-56
   8.1227368e-56  -1.6245474e-56
   6.4981894e-56  -1.2996379e-56
   5.1985516e-56  -1.0397103e-56
   4.1588412e-56  -8.3176825e-57
   3.3270730e-56  -6.6541460e-57
   2.6616584e-56  -5.3233168e-57
   2.1293267e-56  -4.2586534e-57
   1.7034614e-56  -3.4069227e-57
   1.3627691e-56  -2.7255382e-57
   1.0902153e-56  -2.1804306e-57
   8.7217222e-57  -1.7443444e-57
   6.9773778e-57  -1.3954756e-57
   5.5819022e-57  -1.1163804e-57
   4.4655218e-57  -8.9310436e-58
   3.5724174e-57  -7.1448349e-58
   2.8579339e-57  -5.7158679e-58
   2.2863472e-57  -4.5726943e-58
   1.8290777e-57  -3.6581554e-58
   1.4632622e-57  -2.9265244e-58
   1.1706097e-57  -2.3412195e-58
   9.3648779e-58  -1.8729756e-58
   7.4919024e-58  -1.4983805e-58
   5.9935219e-58  -1.1987044e-58
   4.7948175e-58  -9.5896350e-59
   3.8358540e-58  -7.6717080e-59
   3.0686832e-58  -6.1373664e-59
   2.4549466e-58  -4.9098931e-59
   1.9639573e-58  -3.9279145e-59
   1.5711658e-58  -3.1423316e-59
   1.2569326e-58  -2.5138653e-59
   1.0055461e-58  -2.0110922e-59
   8.0443689e-59  -1.6088738e-59
   6.4354951e-59  -1.2870990e-59
   5.1483961e-59  -1.0296792e-59
   4.1187169e-59  -8.2374338e-60
   3.2949735e-59  -6.5899470e-60
   2.6359788e-59  -5.2719576e-60
   2.1087830e-59  -4.2175661e-60
   1.6870264e-59  -3.3740529e-60
   1.3496211e-59  -2.6992423e-60
   1.0796969e-59  -2.1593938e-60
   8.6375753e-60  -1.7275151e-60
   6.9100603e-60  -1.3820121e-60
   5.5280482e-60  -1.1056096e-60
   4.4224386e-60  -8.8448771e-61
   3.5379509e-60  -7.0759017e-61
   2.8303607e-60  -5.6607214e-61
   2.2642885e-60  -4.5285771e-61
   1.8114308e-60  -3.6228617e-61
   1.4491447e-60  -2.8982893e-61
   1.1593157e-60  -2.3186315e-61
   9.2745259e-61  -1.8549052e-61
   7.4196207e-61  -1.4839241e-61
   5.9356966e-61  -1.1871393e-61
   4.7485573e-61  -9.4971145e-62
   3.7988458e-61  -7.5976916e-62
   3.0390766e-61  -6.0781533e-62
   2.4312613e-61  -4.8625226e-62
   1.9450091e-61  -3.8900181e-62
   1.5560072e-61  -3.1120145e-62
   1.2448058e-61  -2.4896116e-62
   9.9584464e-62  -1.9916893e-62
   7.9667571e-62  -1.5933514e-62
   6.3734057e-62  -1.2746811e-62
   5.0987245e-62  -1.0197449e-62
   4.0789796e-62  -8.1579593e-63
   3.2631837e-62  -6.5263674e-63
   2.6105470e-62  -5.2210939e-63
   2.0884376e-62  -4.1768751e-63
   1.6707501e-62  -3.3415001e-63
   1.3366000e-62  -2.6732001e-63
   1.0692800e-62  -2.1385601e-63
   8.5542403e-63  -1.7108481e-63
   6.8433922e-63  -1.3686784e-63
   5.4747138e-63  -1.0949428e-63
   4.3797710e-63  -8.7595420e-64
   3.5038168e-63  -7.0076336e-64
   2.8030535e-63  -5.6061069e-64
   2.2424428e-63  -4.4848855e-64
   1.7939542e-63  -3.5879084e-64
   1.4351634e-63  -2.8703267e-64
   1.1481307e-63  -2.2962614e-64
   9.1850456e-64  -1.8370091e-64
   7.3480364e-64  -1.4696073e-64
   5.8784292e-64  -1.1756858e-64
   4.7027433e-64  -9.4054867e-65
   3.7621947e-64  -7.5243893e-65
   3.0097557e-64  -6.0195115e-65
   2.4078046e-64  -4.8156092e-65
   1.9262437e-64  -3.8524873e-65
   1.5409949e-64  -3.0819899e-65
   1.2327959e-64  -2.4655919e-65
   9.8623676e-65  -1.9724735e-65
   7.8898941e-65  -1.5779788e-65
   6.3119152e-65  -1.2623830e-65
   5.0495322e-65  -1.0099064e-65
   4.0396258e-65  -8.0792515e-66
   3.2317006e-65  -6.4634012e-66
   2.5853605e-65  -5.1707210e-66
   2.0682884e-65  -4.1365768e-66
   1.6546307e-65  -3.3092614e-66
   1.3237046e-65  -2.6474091e-66
   1.0589637e-65  -2.1179273e-66
   8.4717092e-66  -1.6943418e-66
   6.7773674e-66  -1.3554735e-66
   5.4218939e-66  -1.0843788e-66
   4.3375151e-66  -8.6750303e-67
   3.4700121e-66  -6.9400242e-67
   2.7760097e-66  -5.5520194e-67
   2.2208077e-66  -4.4416155e-67
   1.7766462e-66  -3.5532924e-67
   1.4213170e-66  -2.8426339e-67
   1.1370536e-66  -2.2741071e-67
   9.0964285e-67  -1.8192857e-67
   7.2771428e-67  -1.4554286e-67
   5.8217143e-67  -1.1643429e-67
   4.6573714e-67  -9.3147428e-68
   3.7258971e-67  -7.4517943e-68
   2.9807177e-67  -5.9614354e-68
   2.3845742e-67  -4.7691483e-68
   1.9076593e-67  -3.8153187e-68
   1.5261275e-67  -3.0522549e-68
   1.2209020e-67  -2.4418039e-68
   9.7672158e-68  -1.9534432e-68
   7.8137726e-68  -1.5627545e-68
   6.2510181e-68  -1.2502036e-68
   5.0008145e-68  -1.0001629e-68
   4.0006516e-68  -8.0013032e-69
   3.2005213e-68  -6.4010425e-69
   2.5604170e-68  -5.1208340e-69
   2.0483336e-68  -4.0966672e-69
   1.6386669e-68  -3.2773338e-69
   1.3109335e-68  -2.6218670e-69
   1.0487468e-68  -2.0974936e-69
   8.3899745e-69  -1.6779949e-69
   6.7119796e-69  -1.3423959e-69
   5.3695837e-69  -1.0739167e-69
   4.2956669e-69  -8.5913338e-70
   3.4365335e-69  -6.8730671e-70
   2.7492268e-69  -5.4984537e-70
   2.1993815e-69  -4.3987629e-70
   1.7595052e-69  -3.5190103e-70
   1.4076041e-69  -2.8152083e-70
   1.1260833e-69  -2.2521666e-70
   9.0086665e-70  -1.8017333e-70
   7.2069332e-70  -1.4413866e-70
   5.7655465e-70  -1.1531093e-70
   4.6124372e-70  -9.2248745e-71
   3.6899498e-70  -7.3798996e-71
   2.9519598e-70  -5.9039197e-71
   2.3615679e-70  -4.7231357e-71
   1.8892543e-70  -3.7785086e-71
   1.5114034e-70  -3.0228069e-71
   1.2091227e-70  -2.4182455e-71
   9.6729820e-71  -1.9345964e-71
   7.7383856e-71  -1.5476771e-71
   6.1907085e-71  -1.2381417e-71
   4.9525668e-71  -9.9051335e-72
   3.9620534e-71  -7.9241068e-72
   3.1696427e-71  -6.3392855e-72
   2.5357142e-71  -5.0714284e-72
   2.0285713e-71  -4.0571427e-72
   1.6228571e-71  -3.2457142e-72
   1.2982857e-71  -2.5965713e-72
   1.0386285e-71  -2.0772571e-72
   8.3090282e-72  -1.6618056e-72
   6.6472226e-72  -1.3294445e-72
   5.3177781e-72  -1.0635556e-72
   4.2542225e-72  -8.5084449e-73
   3.4033780e-72  -6.8067559e-73
   2.7227024e-72  -5.4454048e-73
   2.1781619e-72  -4.3563238e-73
   1.7425295e-72  -3.4850590e-73
   1.3940236e-72  -2.7880472e-73
   1.1152189e-72  -2.2304378e-73
   8.9217511e-73  -1.7843502e-73
   7.1374009e-73  -1.4274802e-73
   5.7099207e-73  -1.1419841e-73
   4.5679366e-73  -9.1358732e-74
   3.6543493e-73  -7.3086985e-74
   2.9234794e-73  -5.8469588e-74
   2.3387835e-73  -4.6775671e-74
   1.8710268e-73  -3.7420537e-74
   1.4968215e-73  -2.9936429e-74
   1.1974572e-73  -2.3949143e-74
   9.5796573e-74  -1.9159315e-74
   7.6637259e-74  -1.5327452e-74
   6.1309807e-74  -1.2261961e-74
   4.9047846e-74  -9.8095691e-75
   3.9238276e-74  -7.8476553e-75
   3.1390621e-74  -6.2781242e-75
   2.5112497e-74  -5.0224994e-75
   2.0089998e-74  -4.0179995e-75
   1.6071998e-74  -3.2143996e-75
   1.2857598e-74  -2.5715197e-75
   1.0286079e-74  -2.0572158e-75
   8.2288630e-75  -1.6457726e-75
   6.5830904e-75  -1.3166181e-75
   5.2664723e-75  -1.0532945e-75
   4.2131779e-75  -8.4263557e-76
   3.3705423e-75  -6.7410846e-76
   2.6964338e-75  -5.3928677e-76
   2.1571471e-75  -4.3142941e-76
   1.7257177e-75  -3.4514353e-76
   1.3805741e-75  -2.7611482e-76
   1.1044593e-75  -2.2089186e-76
   8.8356744e-76  -1.7671349e-76
   7.0685395e-76  -1.4137079e-76
   5.6548316e-76  -1.1309663e-76
   4.5238653e-76  -9.0477306e-77
   3.6190922e-76  -7.2381844e-77
   2.8952738e-76  -5.7905476e-77
   2.3162190e-76  -4.6324380e-77
   1.8529752e-76  -3.7059504e-77
   1.4823802e-76  -2.9647603e-77
   1.1859041e-76  -2.3718083e-77
   9.4872331e-77  -1.8974466e-77
   7.5897865e-77  -1.5179573e-77
   6.0718292e-77  -1.2143658e-77
   4.8574634e-77  -9.7149267e-78
   3.8859707e-77  -7.7719414e-78
   3.1087765e-77  -6.2175531e-78
   2.4870212e-77  -4.9740425e-78
   1.9896170e-77  -3.9792340e-78
   1.5916936e-77  -3.1833872e-78
   1.2733549e-77  -2.5467097e-78
   1.0186839e-77  -2.0373678e-78
   8.1494712e-78  -1.6298942e-78
   6.5195770e-78  -1.3039154e-78
   5.2156616e-78  -1.0431323e-78
   4.1725292e-78  -8.3450585e-79
   3.3380234e-78  -6.6760468e-79
   2.6704187e-78  -5.3408374e-79
   2.1363350e-78  -4.2726700e-79
   1.7090680e-78  -3.4181360e-79
   1.3672544e-78  -2.7345088e-79
   1.0938035e-78  -2.1876070e-79
   8.7504281e-79  -1.7500856e-79
   7.0003424e-79  -1.4000685e-79
   5.6002740e-79  -1.1200548e-79
   4.4802192e-79  -8.9604383e-80
   3.5841753e-79  -7.1683507e-80
   2.8673403e-79  -5.7346805e-80
   2.2938722e-79  -4.5877444e-80
   1.8350978e-79  -3.6701955e-80
   1.4680782e-79  -2.9361564e-80
   1.1744626e-79  -2.3489251e-80
   9.3957006e-80  -1.8791401e-80
   7.5165605e-80  -1.5033121e-80
   6.0132484e-80  -1.2026497e-80
   4.8105987e-80  -9.6211974e-81
   3.8484790e-80  -7.6969579e-81
   3.0787832e-80  -6.1575663e-81
   2.4630265e-80  -4.9260531e-81
   1.9704212e-80  -3.9408425e-81
   1.5763370e-80  -3.1526740e-81
   1.2610696e-80  -2.5221392e-81
   1.0088557e-80  -2.0177113e-81
   8.0708453e-81  -1.6141691e-81
   6.4566763e-81  -1.2913353e-81
   5.1653410e-81  -1.0330682e-81
   4.1322728e-81  -8.2645456e-82
   3.3058183e-81  -6.6116365e-82
   2.6446546e-81  -5.2893092e-82
   2.1157237e-81  -4.2314474e-82
   1.6925789e-81  -3.3851579e-82
   1.3540632e-81  -2.7081263e-82
   1.0832505e-81  -2.1665011e-82
   8.6660042e-82  -1.7332008e-82
   6.9328034e-82  -1.3865607e-82
   5.5462427e-82  -1.1092485e-82
   4.4369942e-82  -8.8739883e-83
   3.5495953e-82  -7.0991906e-83
   2.8396763e-82  -5.6793525e-83
   2.2717410e-82  -4.5434820e-83
   1.8173928e-82  -3.6347856e-83
   1.4539142e-82  -2.9078285e-83
   1.1631314e-82  -2.3262628e-83
   9.3050512e-83  -1.8610102e-83
   7.4440409e-83  -1.4888082e-83
   5.9552327e-83  -1.1910465e-83
   4.7641862e-83  -9.5283724e-84
   3.8113490e-83  -7.6226979e-84
   3.0490792e-83  -6.0981583e-84
   2.4392633e-83  -4.8785267e-84
   1.9514107e-83  -3.9028213e-84
   1.5611285e-83  -3.1222571e-84
   1.2489028e-83  -2.4978057e-84
   9.9912226e-84  -1.9982445e-84
   7.9929781e-84  -1.5985956e-84
   6.3943825e-84  -1.2788765e-84
   5.1155060e-84  -1.0231012e-84
   4.0924048e-84  -8.1848096e-85
   3.2739238e-84  -6.5478476e-85
   2.6191391e-84  -5.2382781e-85
   2.0953112e-84  -4.1906225e-85
   1.6762490e-84  -3.3524980e-85
   1.3409992e-84  -2.6819984e-85
   1.0727994e-84  -2.1455987e-85
   8.5823949e-85  -1.7164790e-85
   6.8659159e-85  -1.3731832e-85
   5.4927327e-85  -1.0985465e-85
   4.3941862e-85  -8.7883723e-86
   3.5153489e-85  -7.0306979e-86
   2.8122792e-85  -5.6245583e-86
   2.2498233e-85  -4.4996466e-86
   1.7998587e-85  -3.5997173e-86
   1.4398869e-85  -2.8797739e-86
   1.1519095e-85  -2.3038191e-86
   9.2152763e-86  -1.8430553e-86
   7.3722211e-86  -1.4744442e-86
   5.8977768e-86  -1.1795554e-86
   4.7182215e-86  -9.4364430e-87
   3.7745772e-86  -7.5491544e-87
   3.0196617e-86  -6.0393235e-87
   2.4157294e-86  -4.8314588e-87
   1.9325835e-86  -3.8651670e-87
   1.5460668e-86  -3.0921336e-87
   1.2368535e-86  -2.4737069e-87
   9.8948276e-87  -1.9789655e-87
   7.9158621e-87  -1.5831724e-87
   6.3326897e-87  -1.2665379e-87
   5.0661517e-87  -1.0132303e-87
   4.0529214e-87  -8.1058428e-88
   3.2423371e-87  -6.4846742e-88
   2.5938697e-87  -5.1877394e-88
   2.0750958e-87  -4.1501915e-88
   1.6600766e-87  -3.3201532e-88
   1.3280613e-87  -2.6561226e-88
   1.0624490e-87  -2.1248980e-88
   8.4995922e-88  -1.6999184e-88
   6.7996738e-88  -1.3599348e-88
   5.4397390e-88  -1.0879478e-88
   4.3517912e-88  -8.7035824e-89
   3.4814330e-88  -6.9628659e-89
   2.7851464e-88  -5.5702927e-89
   2.2281171e-88  -4.4562342e-89
   1.7824937e-88  -3.5649874e-89
   1.4259949e-88  -2.8519899e-89
   1.1407960e-88  -2.2815919e-89
   9.1263676e-89  -1.8252735e-89
   7.3010941e-89  -1.4602188e-89
   5.8408753e-89  -1.1681751e-89
   4.6727002e-89  -9.3454004e-90
   3.7381602e-89  -7.4763204e-90
   2.9905281e-89  -5.9810563e-90
   2.3924225e-89  -4.7848450e-90
   1.9139380e-89  -3.8278760e-90
   1.5311504e-89  -3.0623008e-90
   1.2249203e-89  -2.4498407e-90
   9.7993626e-90  -1.9598725e-90
   7.8394901e-90  -1.5678980e-90
   6.2715921e-90  -1.2543184e-90
   5.0172737e-90  -1.0034547e-90
   4.0138189e-90  -8.0276379e-91
   3.2110551e-90  -6.4221103e-91
   2.5688441e-90  -5.1376882e-91
   2.0550753e-90  -4.1101506e-91
   1.6440602e-90  -3.2881205e-91
   1.3152482e-90  -2.6304964e-91
   1.0521985e-90  -2.1043971e-91
   8.4175884e-91  -1.6835177e-91
   6.7340707e-91  -1.3468141e-91
   5.3872566e-91  -1.0774513e-91
   4.3098053e-91  -8.6196105e-92
   3.4478442e-91  -6.8956884e-92
   2.7582754e-91  -5.5165507e-92
   2.2066203e-91  -4.4132406e-92
   1.7652962e-91  -3.5305925e-92
   1.4122370e-91  -2.8244740e-92
   1.1297896e-91  -2.2595792e-92
   9.0383167e-92  -1.8076633e-92
   7.2306534e-92  -1.4461307e-92
   5.7845227e-92  -1.1569045e-92
   4.6276182e-92  -9.2552363e-93
   3.7020945e-92  -7.4041891e-93
   2.9616756e-92  -5.9233512e-93
   2.3693405e-92  -4.7386810e-93
   1.8954724e-92  -3.7909448e-93
   1.5163779e-92  -3.0327558e-93
   1.2131023e-92  -2.4262047e-93
   9.7048187e-93  -1.9409637e-93
   7.7638549e-93  -1.5527710e-93
   6.2110840e-93  -1.2422168e-93
   4.9688672e-93  -9.9377343e-94
   3.9750937e-93  -7.9501875e-94
   3.1800750e-93  -6.3601500e-94
   2.5440600e-93  -5.0881200e-94
   2.0352480e-93  -4.0704960e-94
   1.6281984e-93  -3.2563968e-94
   1.3025587e-93  -2.6051174e-94
   1.0420470e-93  -2.0840939e-94
   8.3363758e-94  -1.6672752e-94
   6.6691006e-94  -1.3338201e-94
   5.3352805e-94  -1.0670561e-94
   4.2682244e-94  -8.5364488e-95
   3.4145795e-94  -6.8291590e-95
   2.7316636e-94  -5.4633272e-95
   2.1853309e-94  -4.3706618e-95
   1.7482647e-94  -3.4965294e-95
   1.3986118e-94  -2.7972235e-95
   1.1188894e-94  -2.2377788e-95
   8.9511153e-95  -1.7902231e-95
   7.1608923e-95  -1.4321785e-95
   5.7287138e-95  -1.1457428e-95
   4.5829710e-95  -9.1659421e-96
   3.6663768e-95  -7.3327537e-96
   2.9331015e-95  -5.8662029e-96
   2.3464812e-95  -4.6929623e-96
   1.8771849e-95  -3.7543699e-96
   1.5017480e-95  -3.0034959e-96
   1.2013984e-95  -2.4027967e-96
   9.6111869e-96  -9.6111869e-96


==> convex_contour_third_order_T_100_short.txt <==
        0   0
   1.0000000e+00   0
   1.1000000e+00   1.0000000e+00
   8.5000000e-01   2.1000000e+00
   5.1500000e-01   2.9500000e+00
   2.1010000e-01   3.4650000e+00
  -2.5090001e-02   3.6751000e+00
  -1.8639500e-01   3.6500100e+00
  -2.8420450e-01   3.4636150e+00
  -3.3312299e-01   3.1794105e+00
  -3.4724843e-01   2.8462875e+00
  -3.3835485e-01   2.4990391e+00
  -3.1549180e-01   2.1606842e+00
  -2.8521017e-01   1.8451924e+00
  -2.5201056e-01   1.5599823e+00
  -2.1882058e-01   1.3079717e+00
  -1.8741840e-01   1.0891511e+00
  -1.5877616e-01   9.0173272e-01
  -1.3332278e-01   7.4295656e-01
  -1.1113722e-01   6.0963379e-01
  -9.2085702e-02   4.9849657e-01
  -7.5916083e-02   4.0641086e-01
  -6.2320757e-02   3.3049478e-01
  -5.0976903e-02   2.6817402e-01
  -4.1570996e-02   2.1719712e-01
  -3.3812587e-02   1.7562612e-01
  -2.7441018e-02   1.4181354e-01
  -2.2227615e-02   1.1437252e-01
  -1.7975135e-02   9.2144905e-02
  -1.4515648e-02   7.4169770e-02
  -1.1707642e-02   5.9654122e-02
  -9.4328471e-03   4.7946480e-02
  -7.5930797e-03   3.8513633e-02
  -6.1072782e-03   3.0920553e-02
  -4.9088246e-03   2.4813275e-02
  -3.9431801e-03   1.9904450e-02
  -3.1658399e-03   1.5961270e-02
  -2.5405859e-03   1.2795430e-02
  -2.0380126e-03   1.0254845e-02
  -1.6342932e-03   8.2168320e-03
  -1.3101543e-03   6.5825388e-03
  -1.0500281e-03   5.2723844e-03
  -8.4135634e-04   4.2223563e-03
  -6.7401907e-04   3.3810000e-03
  -5.3986924e-04   2.7069809e-03
  -4.3235330e-04   2.1671117e-03
  -3.4620325e-04   1.7347584e-03
  -2.7718706e-04   1.3885551e-03
  -2.2190680e-04   1.1113680e-03
  -1.7763546e-04   8.8946125e-04
  -1.4218539e-04   7.1182579e-04
  -1.1380223e-04   5.6964039e-04
  -9.1079536e-05   4.5583816e-04
  -7.2890055e-05   3.6475862e-04
  -5.8330543e-05   2.9186857e-04
0			0


==> convex_contour_third_order_T_5.txt <==
  -2.4470484e-01   8.6274542e+00
  -4.9947226e-01   8.3827494e+00
   3.3161535e-01   7.8832771e+00
   3.4340092e-01   8.2148925e+00
   6.9160830e-02   8.5582934e+00
  -2.4470484e-01   8.6274542e+00


==> oscillation_third_order_pm.txt <==
   1.0000000e+00  -1.4459174e+01
   2.0000000e+00  -1.4232707e+01
   3.0000000e+00  -1.1814083e+01
   4.0000000e+00  -7.8881048e+00
   5.0000000e+00  -3.0986481e+00
   6.0000000e+00   2.0399401e+00
   7.0000000e+00   7.1574971e+00
   8.0000000e+00   1.2011286e+01
   9.0000000e+00   1.4459174e+01
   1.0000000e+01   1.4232707e+01
   1.1000000e+01   1.1814083e+01
   1.2000000e+01   7.8881048e+00
   1.3000000e+01   3.0986481e+00
   1.4000000e+01  -2.0399401e+00
   1.5000000e+01  -7.1574971e+00
   1.6000000e+01  -1.2011286e+01
   1.7000000e+01  -1.4459174e+01
   1.8000000e+01  -1.4232707e+01
   1.9000000e+01  -1.1814083e+01
   2.0000000e+01  -7.8881048e+00
   2.1000000e+01  -3.0986481e+00
   2.2000000e+01   2.0399401e+00
   2.3000000e+01   7.1574971e+00
   2.4000000e+01   1.2011286e+01
   2.5000000e+01   1.4459174e+01
   2.6000000e+01   1.4232707e+01
   2.7000000e+01   1.1814083e+01
   2.8000000e+01   7.8881048e+00
   2.9000000e+01   3.0986481e+00
   3.0000000e+01  -2.0399401e+00
   3.1000000e+01  -7.1574971e+00
   3.2000000e+01  -1.2011286e+01
   3.3000000e+01  -1.4459174e+01
   3.4000000e+01  -1.4232707e+01
   3.5000000e+01  -1.1814083e+01
   3.6000000e+01  -7.8881048e+00
   3.7000000e+01  -3.0986481e+00
   3.8000000e+01   2.0399401e+00
   3.9000000e+01   7.1574971e+00
   4.0000000e+01   1.2011286e+01
   4.1000000e+01   1.4459174e+01
   4.2000000e+01   1.4232707e+01
   4.3000000e+01   1.1814083e+01
   4.4000000e+01   7.8881048e+00
   4.5000000e+01   3.0986481e+00
   4.6000000e+01  -2.0399401e+00
   4.7000000e+01  -7.1574971e+00
   4.8000000e+01  -1.2011286e+01
   4.9000000e+01  -1.4459174e+01
   5.0000000e+01  -1.4232707e+01
   5.1000000e+01  -1.1814083e+01
   5.2000000e+01  -7.8881048e+00
   5.3000000e+01  -3.0986481e+00
   5.4000000e+01   2.0399401e+00
   5.5000000e+01   7.1574971e+00
   5.6000000e+01   1.2011286e+01
   5.7000000e+01   1.4459174e+01
   5.8000000e+01   1.4232707e+01
   5.9000000e+01   1.1814083e+01
   6.0000000e+01   7.8881048e+00
   6.1000000e+01   3.0986481e+00
   6.2000000e+01  -2.0399401e+00
   6.3000000e+01  -7.1574971e+00
   6.4000000e+01  -1.2011286e+01
   6.5000000e+01  -1.4459174e+01
   6.6000000e+01  -1.4232707e+01
   6.7000000e+01  -1.1814083e+01
   6.8000000e+01  -7.8881048e+00
   6.9000000e+01  -3.0986481e+00
   7.0000000e+01   2.0399401e+00
   7.1000000e+01   7.1574971e+00
   7.2000000e+01   1.2011286e+01
   7.3000000e+01   1.4459174e+01
   7.4000000e+01   1.4232707e+01
   7.5000000e+01   1.1814083e+01
   7.6000000e+01   7.8881048e+00
   7.7000000e+01   3.0986481e+00
   7.8000000e+01  -2.0399401e+00
   7.9000000e+01  -7.1574971e+00
   8.0000000e+01  -1.2011286e+01
   8.1000000e+01  -1.4459174e+01


==> oscillation_third_order_pm_num.txt <==
   1.0000000e+00   2.0399401e+00
   2.0000000e+00   7.1574971e+00
   3.0000000e+00   1.2011286e+01
   4.0000000e+00   1.4459174e+01
   5.0000000e+00   1.4232707e+01
   6.0000000e+00   1.1814083e+01
   7.0000000e+00   7.8881048e+00
   8.0000000e+00   3.0986481e+00
   9.0000000e+00  -2.0399401e+00
   1.0000000e+01  -7.1574971e+00
   1.1000000e+01  -1.2011286e+01
   1.2000000e+01  -1.4459174e+01
   1.3000000e+01  -1.4232707e+01
   1.4000000e+01  -1.1814083e+01
   1.5000000e+01  -7.8881048e+00
   1.6000000e+01  -3.0986481e+00
   1.7000000e+01   2.0399401e+00
   1.8000000e+01   7.1574971e+00
   1.9000000e+01   1.2011286e+01
   2.0000000e+01   1.4459174e+01
   2.1000000e+01   1.4232707e+01
   2.2000000e+01   1.1814083e+01
   2.3000000e+01   7.8881048e+00
   2.4000000e+01   3.0986481e+00
   2.5000000e+01  -2.0399401e+00
   2.6000000e+01  -7.1574971e+00
   2.7000000e+01  -1.2011286e+01
   2.8000000e+01  -1.4459174e+01
   2.9000000e+01  -1.4232707e+01
   3.0000000e+01  -1.1814083e+01
   3.1000000e+01  -7.8881048e+00
   3.2000000e+01  -3.0986481e+00
   3.3000000e+01   2.0399401e+00
   3.4000000e+01   7.1574971e+00
   3.5000000e+01   1.2011286e+01
   3.6000000e+01   1.4459174e+01
   3.7000000e+01   1.4232707e+01
   3.8000000e+01   1.1814083e+01
   3.9000000e+01   7.8881048e+00
   4.0000000e+01   3.0986481e+00
   4.1000000e+01  -2.0399401e+00
   4.2000000e+01  -7.1574971e+00
   4.3000000e+01  -1.2011286e+01
   4.4000000e+01  -1.4459174e+01
   4.5000000e+01  -1.4232707e+01
   4.6000000e+01  -1.1814083e+01
   4.7000000e+01  -7.8881048e+00
   4.8000000e+01  -3.0986481e+00


==> simluation_third_order_pm_transient.txt <==
   0.0000000e+00   4.6691444e-01
   1.0000000e+00   7.6348834e-01
   2.0000000e+00   4.1303140e-01
   3.0000000e+00  -1.0904438e+00
   4.0000000e+00  -3.6364257e+00
   5.0000000e+00  -6.9056675e+00
   6.0000000e+00  -8.5591094e+00
   7.0000000e+00  -8.1136942e+00
   8.0000000e+00  -5.8627623e+00
   9.0000000e+00  -2.3416681e+00
   1.0000000e+01   1.9159287e+00
   1.1000000e+01   6.4723975e+00
   1.2000000e+01   1.1007978e+01
   1.3000000e+01   1.3310806e+01
   1.4000000e+01   1.3055770e+01
   1.5000000e+01   1.0682021e+01
   1.6000000e+01   6.8432510e+00
   1.7000000e+01   2.1618147e+00
   1.8000000e+01  -2.8621763e+00
   1.9000000e+01  -7.8674874e+00
   2.0000000e+01  -1.2616576e+01
   2.1000000e+01  -1.4969970e+01
   2.2000000e+01  -1.4660211e+01
   2.3000000e+01  -1.2169457e+01
   2.4000000e+01  -8.1818616e+00
   2.5000000e+01  -3.3403328e+00
   2.6000000e+01   1.8418815e+00
   2.7000000e+01   6.9957315e+00
   2.8000000e+01   1.1879537e+01
   2.9000000e+01   1.4352133e+01
   3.0000000e+01   1.4145920e+01
   3.1000000e+01   1.1743842e+01
   3.2000000e+01   7.8313427e+00
   3.3000000e+01   3.0528389e+00
   3.4000000e+01  -2.0768676e+00
   3.5000000e+01  -7.1872357e+00
   3.6000000e+01  -1.2035214e+01
   3.7000000e+01  -1.4478414e+01
   3.8000000e+01  -1.4248167e+01
   3.9000000e+01  -1.1826498e+01
   4.0000000e+01  -7.8980699e+00
   4.1000000e+01  -3.1066434e+00
   4.2000000e+01   2.0335275e+00
   4.3000000e+01   7.1523556e+00
   4.4000000e+01   1.2007165e+01
   4.5000000e+01   1.4455871e+01
   4.6000000e+01   1.4230061e+01
   4.7000000e+01   1.1811964e+01
   4.8000000e+01   7.8864073e+00
   4.9000000e+01   3.0972887e+00
   5.0000000e+01  -2.0410285e+00
   5.1000000e+01  -7.1583685e+00
   5.2000000e+01  -1.2011983e+01
   5.3000000e+01  -1.4459732e+01
   5.4000000e+01  -1.4233154e+01
   5.5000000e+01  -1.1814441e+01
   5.6000000e+01  -7.8883911e+00
   5.7000000e+01  -3.0988772e+00
   5.8000000e+01   2.0397567e+00
   5.9000000e+01   7.1573504e+00
   6.0000000e+01   1.2011168e+01
   6.1000000e+01   1.4459080e+01
   6.2000000e+01   1.4232632e+01
   6.3000000e+01   1.1814023e+01
   6.4000000e+01   7.8880567e+00
   6.5000000e+01   3.0986096e+00
   6.6000000e+01  -2.0399709e+00
   6.7000000e+01  -7.1575218e+00
   6.8000000e+01  -1.2011305e+01
   6.9000000e+01  -1.4459190e+01
   7.0000000e+01  -1.4232720e+01
   7.1000000e+01  -1.1814093e+01
   7.2000000e+01  -7.8881129e+00
   7.3000000e+01  -3.0986546e+00
   7.4000000e+01   2.0399349e+00
   7.5000000e+01   7.1574930e+00
   7.6000000e+01   1.2011282e+01
   7.7000000e+01   1.4459171e+01
   7.8000000e+01   1.4232705e+01
   7.9000000e+01   1.1814082e+01
   8.0000000e+01   7.8881035e+00
   8.1000000e+01   3.0986470e+00
   8.2000000e+01  -2.0399409e+00
   8.3000000e+01  -7.1574978e+00
   8.4000000e+01  -1.2011286e+01
   8.5000000e+01  -1.4459174e+01
   8.6000000e+01  -1.4232708e+01
   8.7000000e+01  -1.1814084e+01
   8.8000000e+01  -7.8881051e+00
   8.9000000e+01  -3.0986483e+00
   9.0000000e+01   2.0399399e+00
   9.1000000e+01   7.1574970e+00
   9.2000000e+01   1.2011286e+01
   9.3000000e+01   1.4459174e+01
   9.4000000e+01   1.4232707e+01
   9.5000000e+01   1.1814083e+01
   9.6000000e+01   7.8881048e+00
   9.7000000e+01   3.0986481e+00
   9.8000000e+01  -2.0399401e+00
   9.9000000e+01  -7.1574971e+00
   1.0000000e+02  -1.2011286e+01
   1.0100000e+02  -1.4459174e+01
   1.0200000e+02  -1.4232707e+01
   1.0300000e+02  -1.1814083e+01
   1.0400000e+02  -7.8881049e+00
   1.0500000e+02  -3.0986481e+00
   1.0600000e+02   2.0399401e+00
   1.0700000e+02   7.1574971e+00
   1.0800000e+02   1.2011286e+01
   1.0900000e+02   1.4459174e+01
   1.1000000e+02   1.4232707e+01
   1.1100000e+02   1.1814083e+01
   1.1200000e+02   7.8881048e+00
   1.1300000e+02   3.0986481e+00
   1.1400000e+02  -2.0399401e+00
   1.1500000e+02  -7.1574971e+00
   1.1600000e+02  -1.2011286e+01
   1.1700000e+02  -1.4459174e+01
   1.1800000e+02  -1.4232707e+01
   1.1900000e+02  -1.1814083e+01
   1.2000000e+02  -7.8881048e+00
   1.2100000e+02  -3.0986481e+00
   1.2200000e+02   2.0399401e+00
   1.2300000e+02   7.1574971e+00
   1.2400000e+02   1.2011286e+01
   1.2500000e+02   1.4459174e+01
   1.2600000e+02   1.4232707e+01
   1.2700000e+02   1.1814083e+01
   1.2800000e+02   7.8881048e+00
   1.2900000e+02   3.0986481e+00
   1.3000000e+02  -2.0399401e+00
   1.3100000e+02  -7.1574971e+00
   1.3200000e+02  -1.2011286e+01
   1.3300000e+02  -1.4459174e+01
   1.3400000e+02  -1.4232707e+01
   1.3500000e+02  -1.1814083e+01
   1.3600000e+02  -7.8881048e+00
   1.3700000e+02  -3.0986481e+00
   1.3800000e+02   2.0399401e+00
   1.3900000e+02   7.1574971e+00
   1.4000000e+02   1.2011286e+01
   1.4100000e+02   1.4459174e+01
   1.4200000e+02   1.4232707e+01
   1.4300000e+02   1.1814083e+01
   1.4400000e+02   7.8881048e+00
   1.4500000e+02   3.0986481e+00
   1.4600000e+02  -2.0399401e+00
   1.4700000e+02  -7.1574971e+00
   1.4800000e+02  -1.2011286e+01
   1.4900000e+02  -1.4459174e+01
   1.5000000e+02  -1.4232707e+01
   1.5100000e+02  -1.1814083e+01
   1.5200000e+02  -7.8881048e+00
   1.5300000e+02  -3.0986481e+00
   1.5400000e+02   2.0399401e+00
   1.5500000e+02   7.1574971e+00
   1.5600000e+02   1.2011286e+01
   1.5700000e+02   1.4459174e+01
   1.5800000e+02   1.4232707e+01
   1.5900000e+02   1.1814083e+01
   1.6000000e+02   7.8881048e+00
   1.6100000e+02   3.0986481e+00
   1.6200000e+02  -2.0399401e+00
   1.6300000e+02  -7.1574971e+00
   1.6400000e+02  -1.2011286e+01
   1.6500000e+02  -1.4459174e+01
   1.6600000e+02  -1.4232707e+01
   1.6700000e+02  -1.1814083e+01
   1.6800000e+02  -7.8881048e+00
   1.6900000e+02  -3.0986481e+00
   1.7000000e+02   2.0399401e+00
   1.7100000e+02   7.1574971e+00
   1.7200000e+02   1.2011286e+01
   1.7300000e+02   1.4459174e+01
   1.7400000e+02   1.4232707e+01
   1.7500000e+02   1.1814083e+01
   1.7600000e+02   7.8881048e+00
   1.7700000e+02   3.0986481e+00
   1.7800000e+02  -2.0399401e+00
   1.7900000e+02  -7.1574971e+00
   1.8000000e+02  -1.2011286e+01
   1.8100000e+02  -1.4459174e+01
   1.8200000e+02  -1.4232707e+01
   1.8300000e+02  -1.1814083e+01
   1.8400000e+02  -7.8881048e+00
   1.8500000e+02  -3.0986481e+00
   1.8600000e+02   2.0399401e+00
   1.8700000e+02   7.1574971e+00
   1.8800000e+02   1.2011286e+01
   1.8900000e+02   1.4459174e+01
   1.9000000e+02   1.4232707e+01
   1.9100000e+02   1.1814083e+01
   1.9200000e+02   7.8881048e+00
   1.9300000e+02   3.0986481e+00
   1.9400000e+02  -2.0399401e+00
   1.9500000e+02  -7.1574971e+00
   1.9600000e+02  -1.2011286e+01
   1.9700000e+02  -1.4459174e+01
   1.9800000e+02  -1.4232707e+01
   1.9900000e+02  -1.1814083e+01
   2.0000000e+02  -7.8881048e+00
   2.0100000e+02  -3.0986481e+00
   2.0200000e+02   2.0399401e+00
   2.0300000e+02   7.1574971e+00
   2.0400000e+02   1.2011286e+01
   2.0500000e+02   1.4459174e+01
   2.0600000e+02   1.4232707e+01
   2.0700000e+02   1.1814083e+01
   2.0800000e+02   7.8881048e+00
   2.0900000e+02   3.0986481e+00
   2.1000000e+02  -2.0399401e+00
   2.1100000e+02  -7.1574971e+00
   2.1200000e+02  -1.2011286e+01
   2.1300000e+02  -1.4459174e+01
   2.1400000e+02  -1.4232707e+01
   2.1500000e+02  -1.1814083e+01
   2.1600000e+02  -7.8881048e+00
   2.1700000e+02  -3.0986481e+00
   2.1800000e+02   2.0399401e+00
   2.1900000e+02   7.1574971e+00
   2.2000000e+02   1.2011286e+01
   2.2100000e+02   1.4459174e+01
   2.2200000e+02   1.4232707e+01
   2.2300000e+02   1.1814083e+01
   2.2400000e+02   7.8881048e+00
   2.2500000e+02   3.0986481e+00
   2.2600000e+02  -2.0399401e+00
   2.2700000e+02  -7.1574971e+00
   2.2800000e+02  -1.2011286e+01
   2.2900000e+02  -1.4459174e+01
   2.3000000e+02  -1.4232707e+01
   2.3100000e+02  -1.1814083e+01
   2.3200000e+02  -7.8881048e+00
   2.3300000e+02  -3.0986481e+00
   2.3400000e+02   2.0399401e+00
   2.3500000e+02   7.1574971e+00
   2.3600000e+02   1.2011286e+01
   2.3700000e+02   1.4459174e+01
   2.3800000e+02   1.4232707e+01
   2.3900000e+02   1.1814083e+01
   2.4000000e+02   7.8881048e+00
   2.4100000e+02   3.0986481e+00
   2.4200000e+02  -2.0399401e+00
   2.4300000e+02  -7.1574971e+00
   2.4400000e+02  -1.2011286e+01
   2.4500000e+02  -1.4459174e+01
   2.4600000e+02  -1.4232707e+01
   2.4700000e+02  -1.1814083e+01
   2.4800000e+02  -7.8881048e+00
   2.4900000e+02  -3.0986481e+00
   2.5000000e+02   2.0399401e+00
   2.5100000e+02   7.1574971e+00
   2.5200000e+02   1.2011286e+01
   2.5300000e+02   1.4459174e+01
   2.5400000e+02   1.4232707e+01
   2.5500000e+02   1.1814083e+01
   2.5600000e+02   7.8881048e+00
   2.5700000e+02   3.0986481e+00
   2.5800000e+02  -2.0399401e+00
   2.5900000e+02  -7.1574971e+00
   2.6000000e+02  -1.2011286e+01
   2.6100000e+02  -1.4459174e+01
   2.6200000e+02  -1.4232707e+01
   2.6300000e+02  -1.1814083e+01
   2.6400000e+02  -7.8881048e+00
   2.6500000e+02  -3.0986481e+00
   2.6600000e+02   2.0399401e+00
   2.6700000e+02   7.1574971e+00
   2.6800000e+02   1.2011286e+01
   2.6900000e+02   1.4459174e+01
   2.7000000e+02   1.4232707e+01
   2.7100000e+02   1.1814083e+01
   2.7200000e+02   7.8881048e+00
   2.7300000e+02   3.0986481e+00
   2.7400000e+02  -2.0399401e+00
   2.7500000e+02  -7.1574971e+00
   2.7600000e+02  -1.2011286e+01
   2.7700000e+02  -1.4459174e+01
   2.7800000e+02  -1.4232707e+01
   2.7900000e+02  -1.1814083e+01
   2.8000000e+02  -7.8881048e+00
   2.8100000e+02  -3.0986481e+00
   2.8200000e+02   2.0399401e+00
   2.8300000e+02   7.1574971e+00
   2.8400000e+02   1.2011286e+01
   2.8500000e+02   1.4459174e+01
   2.8600000e+02   1.4232707e+01
   2.8700000e+02   1.1814083e+01
   2.8800000e+02   7.8881048e+00
   2.8900000e+02   3.0986481e+00
   2.9000000e+02  -2.0399401e+00
   2.9100000e+02  -7.1574971e+00
   2.9200000e+02  -1.2011286e+01
   2.9300000e+02  -1.4459174e+01
   2.9400000e+02  -1.4232707e+01
   2.9500000e+02  -1.1814083e+01
   2.9600000e+02  -7.8881048e+00
   2.9700000e+02  -3.0986481e+00
   2.9800000e+02   2.0399401e+00
   2.9900000e+02   7.1574971e+00
   3.0000000e+02   1.2011286e+01
   3.0100000e+02   1.4459174e+01
   3.0200000e+02   1.4232707e+01
   3.0300000e+02   1.1814083e+01
   3.0400000e+02   7.8881048e+00
   3.0500000e+02   3.0986481e+00
   3.0600000e+02  -2.0399401e+00
   3.0700000e+02  -7.1574971e+00
   3.0800000e+02  -1.2011286e+01
   3.0900000e+02  -1.4459174e+01
   3.1000000e+02  -1.4232707e+01
   3.1100000e+02  -1.1814083e+01
   3.1200000e+02  -7.8881048e+00
   3.1300000e+02  -3.0986481e+00
   3.1400000e+02   2.0399401e+00
   3.1500000e+02   7.1574971e+00
   3.1600000e+02   1.2011286e+01
   3.1700000e+02   1.4459174e+01
   3.1800000e+02   1.4232707e+01
   3.1900000e+02   1.1814083e+01
   3.2000000e+02   7.8881048e+00
   3.2100000e+02   3.0986481e+00
   3.2200000e+02  -2.0399401e+00
   3.2300000e+02  -7.1574971e+00
   3.2400000e+02  -1.2011286e+01
   3.2500000e+02  -1.4459174e+01
   3.2600000e+02  -1.4232707e+01
   3.2700000e+02  -1.1814083e+01
   3.2800000e+02  -7.8881048e+00
   3.2900000e+02  -3.0986481e+00
   3.3000000e+02   2.0399401e+00
   3.3100000e+02   7.1574971e+00
   3.3200000e+02   1.2011286e+01
   3.3300000e+02   1.4459174e+01
   3.3400000e+02   1.4232707e+01
   3.3500000e+02   1.1814083e+01
   3.3600000e+02   7.8881048e+00
   3.3700000e+02   3.0986481e+00
   3.3800000e+02  -2.0399401e+00
   3.3900000e+02  -7.1574971e+00
   3.4000000e+02  -1.2011286e+01
   3.4100000e+02  -1.4459174e+01
   3.4200000e+02  -1.4232707e+01
   3.4300000e+02  -1.1814083e+01
   3.4400000e+02  -7.8881048e+00
   3.4500000e+02  -3.0986481e+00
   3.4600000e+02   2.0399401e+00
   3.4700000e+02   7.1574971e+00
   3.4800000e+02   1.2011286e+01
   3.4900000e+02   1.4459174e+01
   3.5000000e+02   1.4232707e+01
   3.5100000e+02   1.1814083e+01
   3.5200000e+02   7.8881048e+00
   3.5300000e+02   3.0986481e+00
   3.5400000e+02  -2.0399401e+00
   3.5500000e+02  -7.1574971e+00
   3.5600000e+02  -1.2011286e+01
   3.5700000e+02  -1.4459174e+01
   3.5800000e+02  -1.4232707e+01
   3.5900000e+02  -1.1814083e+01
   3.6000000e+02  -7.8881048e+00
   3.6100000e+02  -3.0986481e+00
   3.6200000e+02   2.0399401e+00
   3.6300000e+02   7.1574971e+00
   3.6400000e+02   1.2011286e+01
   3.6500000e+02   1.4459174e+01
   3.6600000e+02   1.4232707e+01
   3.6700000e+02   1.1814083e+01
   3.6800000e+02   7.8881048e+00
   3.6900000e+02   3.0986481e+00
   3.7000000e+02  -2.0399401e+00
   3.7100000e+02  -7.1574971e+00
   3.7200000e+02  -1.2011286e+01
   3.7300000e+02  -1.4459174e+01
   3.7400000e+02  -1.4232707e+01
   3.7500000e+02  -1.1814083e+01
   3.7600000e+02  -7.8881048e+00
   3.7700000e+02  -3.0986481e+00
   3.7800000e+02   2.0399401e+00
   3.7900000e+02   7.1574971e+00
   3.8000000e+02   1.2011286e+01
   3.8100000e+02   1.4459174e+01
   3.8200000e+02   1.4232707e+01
   3.8300000e+02   1.1814083e+01
   3.8400000e+02   7.8881048e+00
   3.8500000e+02   3.0986481e+00
   3.8600000e+02  -2.0399401e+00
   3.8700000e+02  -7.1574971e+00
   3.8800000e+02  -1.2011286e+01
   3.8900000e+02  -1.4459174e+01
   3.9000000e+02  -1.4232707e+01
   3.9100000e+02  -1.1814083e+01
   3.9200000e+02  -7.8881048e+00
   3.9300000e+02  -3.0986481e+00
   3.9400000e+02   2.0399401e+00
   3.9500000e+02   7.1574971e+00
   3.9600000e+02   1.2011286e+01
   3.9700000e+02   1.4459174e+01
   3.9800000e+02   1.4232707e+01
   3.9900000e+02   1.1814083e+01
   4.0000000e+02   7.8881048e+00
   4.0100000e+02   3.0986481e+00
   4.0200000e+02  -2.0399401e+00
   4.0300000e+02  -7.1574971e+00
   4.0400000e+02  -1.2011286e+01
   4.0500000e+02  -1.4459174e+01
   4.0600000e+02  -1.4232707e+01
   4.0700000e+02  -1.1814083e+01
   4.0800000e+02  -7.8881048e+00
   4.0900000e+02  -3.0986481e+00
   4.1000000e+02   2.0399401e+00
   4.1100000e+02   7.1574971e+00
   4.1200000e+02   1.2011286e+01
   4.1300000e+02   1.4459174e+01
   4.1400000e+02   1.4232707e+01
   4.1500000e+02   1.1814083e+01
   4.1600000e+02   7.8881048e+00
   4.1700000e+02   3.0986481e+00
   4.1800000e+02  -2.0399401e+00
   4.1900000e+02  -7.1574971e+00
   4.2000000e+02  -1.2011286e+01
   4.2100000e+02  -1.4459174e+01
   4.2200000e+02  -1.4232707e+01
   4.2300000e+02  -1.1814083e+01
   4.2400000e+02  -7.8881048e+00
   4.2500000e+02  -3.0986481e+00
   4.2600000e+02   2.0399401e+00
   4.2700000e+02   7.1574971e+00
   4.2800000e+02   1.2011286e+01
   4.2900000e+02   1.4459174e+01
   4.3000000e+02   1.4232707e+01
   4.3100000e+02   1.1814083e+01
   4.3200000e+02   7.8881048e+00
   4.3300000e+02   3.0986481e+00
   4.3400000e+02  -2.0399401e+00
   4.3500000e+02  -7.1574971e+00
   4.3600000e+02  -1.2011286e+01
   4.3700000e+02  -1.4459174e+01
   4.3800000e+02  -1.4232707e+01
   4.3900000e+02  -1.1814083e+01
   4.4000000e+02  -7.8881048e+00
   4.4100000e+02  -3.0986481e+00
   4.4200000e+02   2.0399401e+00
   4.4300000e+02   7.1574971e+00
   4.4400000e+02   1.2011286e+01
   4.4500000e+02   1.4459174e+01
   4.4600000e+02   1.4232707e+01
   4.4700000e+02   1.1814083e+01
   4.4800000e+02   7.8881048e+00
   4.4900000e+02   3.0986481e+00
   4.5000000e+02  -2.0399401e+00
   4.5100000e+02  -7.1574971e+00
   4.5200000e+02  -1.2011286e+01
   4.5300000e+02  -1.4459174e+01
   4.5400000e+02  -1.4232707e+01
   4.5500000e+02  -1.1814083e+01
   4.5600000e+02  -7.8881048e+00
   4.5700000e+02  -3.0986481e+00
   4.5800000e+02   2.0399401e+00
   4.5900000e+02   7.1574971e+00
   4.6000000e+02   1.2011286e+01
   4.6100000e+02   1.4459174e+01
   4.6200000e+02   1.4232707e+01
   4.6300000e+02   1.1814083e+01
   4.6400000e+02   7.8881048e+00
   4.6500000e+02   3.0986481e+00
   4.6600000e+02  -2.0399401e+00
   4.6700000e+02  -7.1574971e+00
   4.6800000e+02  -1.2011286e+01
   4.6900000e+02  -1.4459174e+01
   4.7000000e+02  -1.4232707e+01
   4.7100000e+02  -1.1814083e+01
   4.7200000e+02  -7.8881048e+00
   4.7300000e+02  -3.0986481e+00
   4.7400000e+02   2.0399401e+00
   4.7500000e+02   7.1574971e+00
   4.7600000e+02   1.2011286e+01
   4.7700000e+02   1.4459174e+01
   4.7800000e+02   1.4232707e+01
   4.7900000e+02   1.1814083e+01
   4.8000000e+02   7.8881048e+00
   4.8100000e+02   3.0986481e+00
   4.8200000e+02  -2.0399401e+00
   4.8300000e+02  -7.1574971e+00
   4.8400000e+02  -1.2011286e+01
   4.8500000e+02  -1.4459174e+01
   4.8600000e+02  -1.4232707e+01
   4.8700000e+02  -1.1814083e+01
   4.8800000e+02  -7.8881048e+00
   4.8900000e+02  -3.0986481e+00
   4.9000000e+02   2.0399401e+00
   4.9100000e+02   7.1574971e+00
   4.9200000e+02   1.2011286e+01
   4.9300000e+02   1.4459174e+01
   4.9400000e+02   1.4232707e+01
   4.9500000e+02   1.1814083e+01
   4.9600000e+02   7.8881048e+00
   4.9700000e+02   3.0986481e+00
   4.9800000e+02  -2.0399401e+00
   4.9900000e+02  -7.1574971e+00
   5.0000000e+02  -1.2011286e+01
   5.0100000e+02  -1.4459174e+01
   5.0200000e+02  -1.4232707e+01
   5.0300000e+02  -1.1814083e+01
   5.0400000e+02  -7.8881048e+00
   5.0500000e+02  -3.0986481e+00
   5.0600000e+02   2.0399401e+00
   5.0700000e+02   7.1574971e+00
   5.0800000e+02   1.2011286e+01
   5.0900000e+02   1.4459174e+01
   5.1000000e+02   1.4232707e+01
   5.1100000e+02   1.1814083e+01
   5.1200000e+02   7.8881048e+00
   5.1300000e+02   3.0986481e+00
   5.1400000e+02  -2.0399401e+00
   5.1500000e+02  -7.1574971e+00
   5.1600000e+02  -1.2011286e+01
   5.1700000e+02  -1.4459174e+01
   5.1800000e+02  -1.4232707e+01
   5.1900000e+02  -1.1814083e+01
   5.2000000e+02  -7.8881048e+00
   5.2100000e+02  -3.0986481e+00
   5.2200000e+02   2.0399401e+00
   5.2300000e+02   7.1574971e+00
   5.2400000e+02   1.2011286e+01
   5.2500000e+02   1.4459174e+01
   5.2600000e+02   1.4232707e+01
   5.2700000e+02   1.1814083e+01
   5.2800000e+02   7.8881048e+00
   5.2900000e+02   3.0986481e+00
   5.3000000e+02  -2.0399401e+00
   5.3100000e+02  -7.1574971e+00
   5.3200000e+02  -1.2011286e+01
   5.3300000e+02  -1.4459174e+01
   5.3400000e+02  -1.4232707e+01
   5.3500000e+02  -1.1814083e+01
   5.3600000e+02  -7.8881048e+00
   5.3700000e+02  -3.0986481e+00
   5.3800000e+02   2.0399401e+00
   5.3900000e+02   7.1574971e+00
   5.4000000e+02   1.2011286e+01
   5.4100000e+02   1.4459174e+01
   5.4200000e+02   1.4232707e+01
   5.4300000e+02   1.1814083e+01
   5.4400000e+02   7.8881048e+00
   5.4500000e+02   3.0986481e+00
   5.4600000e+02  -2.0399401e+00
   5.4700000e+02  -7.1574971e+00
   5.4800000e+02  -1.2011286e+01
   5.4900000e+02  -1.4459174e+01
   5.5000000e+02  -1.4232707e+01
   5.5100000e+02  -1.1814083e+01
   5.5200000e+02  -7.8881048e+00
   5.5300000e+02  -3.0986481e+00
   5.5400000e+02   2.0399401e+00
   5.5500000e+02   7.1574971e+00
   5.5600000e+02   1.2011286e+01
   5.5700000e+02   1.4459174e+01
   5.5800000e+02   1.4232707e+01
   5.5900000e+02   1.1814083e+01
   5.6000000e+02   7.8881048e+00
   5.6100000e+02   3.0986481e+00
   5.6200000e+02  -2.0399401e+00
   5.6300000e+02  -7.1574971e+00
   5.6400000e+02  -1.2011286e+01
   5.6500000e+02  -1.4459174e+01
   5.6600000e+02  -1.4232707e+01
   5.6700000e+02  -1.1814083e+01
   5.6800000e+02  -7.8881048e+00
   5.6900000e+02  -3.0986481e+00
   5.7000000e+02   2.0399401e+00
   5.7100000e+02   7.1574971e+00
   5.7200000e+02   1.2011286e+01
   5.7300000e+02   1.4459174e+01
   5.7400000e+02   1.4232707e+01
   5.7500000e+02   1.1814083e+01
   5.7600000e+02   7.8881048e+00
   5.7700000e+02   3.0986481e+00
   5.7800000e+02  -2.0399401e+00
   5.7900000e+02  -7.1574971e+00
   5.8000000e+02  -1.2011286e+01
   5.8100000e+02  -1.4459174e+01
   5.8200000e+02  -1.4232707e+01
   5.8300000e+02  -1.1814083e+01
   5.8400000e+02  -7.8881048e+00
   5.8500000e+02  -3.0986481e+00
   5.8600000e+02   2.0399401e+00
   5.8700000e+02   7.1574971e+00
   5.8800000e+02   1.2011286e+01
   5.8900000e+02   1.4459174e+01
   5.9000000e+02   1.4232707e+01
   5.9100000e+02   1.1814083e+01
   5.9200000e+02   7.8881048e+00
   5.9300000e+02   3.0986481e+00
   5.9400000e+02  -2.0399401e+00
   5.9500000e+02  -7.1574971e+00
   5.9600000e+02  -1.2011286e+01
   5.9700000e+02  -1.4459174e+01
   5.9800000e+02  -1.4232707e+01
   5.9900000e+02  -1.1814083e+01
   6.0000000e+02  -7.8881048e+00
   6.0100000e+02  -3.0986481e+00
   6.0200000e+02   2.0399401e+00
   6.0300000e+02   7.1574971e+00
   6.0400000e+02   1.2011286e+01
   6.0500000e+02   1.4459174e+01
   6.0600000e+02   1.4232707e+01
   6.0700000e+02   1.1814083e+01
   6.0800000e+02   7.8881048e+00
   6.0900000e+02   3.0986481e+00
   6.1000000e+02  -2.0399401e+00
   6.1100000e+02  -7.1574971e+00
   6.1200000e+02  -1.2011286e+01
   6.1300000e+02  -1.4459174e+01
   6.1400000e+02  -1.4232707e+01
   6.1500000e+02  -1.1814083e+01
   6.1600000e+02  -7.8881048e+00
   6.1700000e+02  -3.0986481e+00
   6.1800000e+02   2.0399401e+00
   6.1900000e+02   7.1574971e+00
   6.2000000e+02   1.2011286e+01
   6.2100000e+02   1.4459174e+01
   6.2200000e+02   1.4232707e+01
   6.2300000e+02   1.1814083e+01
   6.2400000e+02   7.8881048e+00
   6.2500000e+02   3.0986481e+00
   6.2600000e+02  -2.0399401e+00
   6.2700000e+02  -7.1574971e+00
   6.2800000e+02  -1.2011286e+01
   6.2900000e+02  -1.4459174e+01
   6.3000000e+02  -1.4232707e+01
   6.3100000e+02  -1.1814083e+01
   6.3200000e+02  -7.8881048e+00
   6.3300000e+02  -3.0986481e+00
   6.3400000e+02   2.0399401e+00
   6.3500000e+02   7.1574971e+00
   6.3600000e+02   1.2011286e+01
   6.3700000e+02   1.4459174e+01
   6.3800000e+02   1.4232707e+01
   6.3900000e+02   1.1814083e+01
   6.4000000e+02   7.8881048e+00
   6.4100000e+02   3.0986481e+00
   6.4200000e+02  -2.0399401e+00
   6.4300000e+02  -7.1574971e+00
   6.4400000e+02  -1.2011286e+01
   6.4500000e+02  -1.4459174e+01
   6.4600000e+02  -1.4232707e+01
   6.4700000e+02  -1.1814083e+01
   6.4800000e+02  -7.8881048e+00
   6.4900000e+02  -3.0986481e+00
   6.5000000e+02   2.0399401e+00
   6.5100000e+02   7.1574971e+00
   6.5200000e+02   1.2011286e+01
   6.5300000e+02   1.4459174e+01
   6.5400000e+02   1.4232707e+01
   6.5500000e+02   1.1814083e+01
   6.5600000e+02   7.8881048e+00
   6.5700000e+02   3.0986481e+00
   6.5800000e+02  -2.0399401e+00
   6.5900000e+02  -7.1574971e+00
   6.6000000e+02  -1.2011286e+01
   6.6100000e+02  -1.4459174e+01
   6.6200000e+02  -1.4232707e+01
   6.6300000e+02  -1.1814083e+01
   6.6400000e+02  -7.8881048e+00
   6.6500000e+02  -3.0986481e+00
   6.6600000e+02   2.0399401e+00
   6.6700000e+02   7.1574971e+00
   6.6800000e+02   1.2011286e+01
   6.6900000e+02   1.4459174e+01
   6.7000000e+02   1.4232707e+01
   6.7100000e+02   1.1814083e+01
   6.7200000e+02   7.8881048e+00
   6.7300000e+02   3.0986481e+00
   6.7400000e+02  -2.0399401e+00
   6.7500000e+02  -7.1574971e+00
   6.7600000e+02  -1.2011286e+01
   6.7700000e+02  -1.4459174e+01
   6.7800000e+02  -1.4232707e+01
   6.7900000e+02  -1.1814083e+01
   6.8000000e+02  -7.8881048e+00
   6.8100000e+02  -3.0986481e+00
   6.8200000e+02   2.0399401e+00
   6.8300000e+02   7.1574971e+00
   6.8400000e+02   1.2011286e+01
   6.8500000e+02   1.4459174e+01
   6.8600000e+02   1.4232707e+01
   6.8700000e+02   1.1814083e+01
   6.8800000e+02   7.8881048e+00
   6.8900000e+02   3.0986481e+00
   6.9000000e+02  -2.0399401e+00
   6.9100000e+02  -7.1574971e+00
   6.9200000e+02  -1.2011286e+01
   6.9300000e+02  -1.4459174e+01
   6.9400000e+02  -1.4232707e+01
   6.9500000e+02  -1.1814083e+01
   6.9600000e+02  -7.8881048e+00
   6.9700000e+02  -3.0986481e+00
   6.9800000e+02   2.0399401e+00
   6.9900000e+02   7.1574971e+00
   7.0000000e+02   1.2011286e+01
   7.0100000e+02   1.4459174e+01
   7.0200000e+02   1.4232707e+01
   7.0300000e+02   1.1814083e+01
   7.0400000e+02   7.8881048e+00
   7.0500000e+02   3.0986481e+00
   7.0600000e+02  -2.0399401e+00
   7.0700000e+02  -7.1574971e+00
   7.0800000e+02  -1.2011286e+01
   7.0900000e+02  -1.4459174e+01
   7.1000000e+02  -1.4232707e+01
   7.1100000e+02  -1.1814083e+01
   7.1200000e+02  -7.8881048e+00
   7.1300000e+02  -3.0986481e+00
   7.1400000e+02   2.0399401e+00
   7.1500000e+02   7.1574971e+00
   7.1600000e+02   1.2011286e+01
   7.1700000e+02   1.4459174e+01
   7.1800000e+02   1.4232707e+01
   7.1900000e+02   1.1814083e+01
   7.2000000e+02   7.8881048e+00
   7.2100000e+02   3.0986481e+00
   7.2200000e+02  -2.0399401e+00
   7.2300000e+02  -7.1574971e+00
   7.2400000e+02  -1.2011286e+01
   7.2500000e+02  -1.4459174e+01
   7.2600000e+02  -1.4232707e+01
   7.2700000e+02  -1.1814083e+01
   7.2800000e+02  -7.8881048e+00
   7.2900000e+02  -3.0986481e+00
   7.3000000e+02   2.0399401e+00
   7.3100000e+02   7.1574971e+00
   7.3200000e+02   1.2011286e+01
   7.3300000e+02   1.4459174e+01
   7.3400000e+02   1.4232707e+01
   7.3500000e+02   1.1814083e+01
   7.3600000e+02   7.8881048e+00
   7.3700000e+02   3.0986481e+00
   7.3800000e+02  -2.0399401e+00
   7.3900000e+02  -7.1574971e+00
   7.4000000e+02  -1.2011286e+01
   7.4100000e+02  -1.4459174e+01
   7.4200000e+02  -1.4232707e+01
   7.4300000e+02  -1.1814083e+01
   7.4400000e+02  -7.8881048e+00
   7.4500000e+02  -3.0986481e+00
   7.4600000e+02   2.0399401e+00
   7.4700000e+02   7.1574971e+00
   7.4800000e+02   1.2011286e+01
   7.4900000e+02   1.4459174e+01
   7.5000000e+02   1.4232707e+01
   7.5100000e+02   1.1814083e+01
   7.5200000e+02   7.8881048e+00
   7.5300000e+02   3.0986481e+00
   7.5400000e+02  -2.0399401e+00
   7.5500000e+02  -7.1574971e+00
   7.5600000e+02  -1.2011286e+01
   7.5700000e+02  -1.4459174e+01
   7.5800000e+02  -1.4232707e+01
   7.5900000e+02  -1.1814083e+01
   7.6000000e+02  -7.8881048e+00
   7.6100000e+02  -3.0986481e+00
   7.6200000e+02   2.0399401e+00
   7.6300000e+02   7.1574971e+00
   7.6400000e+02   1.2011286e+01
   7.6500000e+02   1.4459174e+01
   7.6600000e+02   1.4232707e+01
   7.6700000e+02   1.1814083e+01
   7.6800000e+02   7.8881048e+00
   7.6900000e+02   3.0986481e+00
   7.7000000e+02  -2.0399401e+00
   7.7100000e+02  -7.1574971e+00
   7.7200000e+02  -1.2011286e+01
   7.7300000e+02  -1.4459174e+01
   7.7400000e+02  -1.4232707e+01
   7.7500000e+02  -1.1814083e+01
   7.7600000e+02  -7.8881048e+00
   7.7700000e+02  -3.0986481e+00
   7.7800000e+02   2.0399401e+00
   7.7900000e+02   7.1574971e+00
   7.8000000e+02   1.2011286e+01
   7.8100000e+02   1.4459174e+01
   7.8200000e+02   1.4232707e+01
   7.8300000e+02   1.1814083e+01
   7.8400000e+02   7.8881048e+00
   7.8500000e+02   3.0986481e+00
   7.8600000e+02  -2.0399401e+00
   7.8700000e+02  -7.1574971e+00
   7.8800000e+02  -1.2011286e+01
   7.8900000e+02  -1.4459174e+01
   7.9000000e+02  -1.4232707e+01
   7.9100000e+02  -1.1814083e+01
   7.9200000e+02  -7.8881048e+00
   7.9300000e+02  -3.0986481e+00
   7.9400000e+02   2.0399401e+00
   7.9500000e+02   7.1574971e+00
   7.9600000e+02   1.2011286e+01
   7.9700000e+02   1.4459174e+01
   7.9800000e+02   1.4232707e+01
   7.9900000e+02   1.1814083e+01
   8.0000000e+02   7.8881048e+00
   8.0100000e+02   3.0986481e+00
   8.0200000e+02  -2.0399401e+00
   8.0300000e+02  -7.1574971e+00
   8.0400000e+02  -1.2011286e+01
   8.0500000e+02  -1.4459174e+01
   8.0600000e+02  -1.4232707e+01
   8.0700000e+02  -1.1814083e+01
   8.0800000e+02  -7.8881048e+00
   8.0900000e+02  -3.0986481e+00
   8.1000000e+02   2.0399401e+00
   8.1100000e+02   7.1574971e+00
   8.1200000e+02   1.2011286e+01
   8.1300000e+02   1.4459174e+01
   8.1400000e+02   1.4232707e+01
   8.1500000e+02   1.1814083e+01
   8.1600000e+02   7.8881048e+00
   8.1700000e+02   3.0986481e+00
   8.1800000e+02  -2.0399401e+00
   8.1900000e+02  -7.1574971e+00
   8.2000000e+02  -1.2011286e+01
   8.2100000e+02  -1.4459174e+01
   8.2200000e+02  -1.4232707e+01
   8.2300000e+02  -1.1814083e+01
   8.2400000e+02  -7.8881048e+00
   8.2500000e+02  -3.0986481e+00
   8.2600000e+02   2.0399401e+00
   8.2700000e+02   7.1574971e+00
   8.2800000e+02   1.2011286e+01
   8.2900000e+02   1.4459174e+01
   8.3000000e+02   1.4232707e+01
   8.3100000e+02   1.1814083e+01
   8.3200000e+02   7.8881048e+00
   8.3300000e+02   3.0986481e+00
   8.3400000e+02  -2.0399401e+00
   8.3500000e+02  -7.1574971e+00
   8.3600000e+02  -1.2011286e+01
   8.3700000e+02  -1.4459174e+01
   8.3800000e+02  -1.4232707e+01
   8.3900000e+02  -1.1814083e+01
   8.4000000e+02  -7.8881048e+00
   8.4100000e+02  -3.0986481e+00
   8.4200000e+02   2.0399401e+00
   8.4300000e+02   7.1574971e+00
   8.4400000e+02   1.2011286e+01
   8.4500000e+02   1.4459174e+01
   8.4600000e+02   1.4232707e+01
   8.4700000e+02   1.1814083e+01
   8.4800000e+02   7.8881048e+00
   8.4900000e+02   3.0986481e+00
   8.5000000e+02  -2.0399401e+00
   8.5100000e+02  -7.1574971e+00
   8.5200000e+02  -1.2011286e+01
   8.5300000e+02  -1.4459174e+01
   8.5400000e+02  -1.4232707e+01
   8.5500000e+02  -1.1814083e+01
   8.5600000e+02  -7.8881048e+00
   8.5700000e+02  -3.0986481e+00
   8.5800000e+02   2.0399401e+00
   8.5900000e+02   7.1574971e+00
   8.6000000e+02   1.2011286e+01
   8.6100000e+02   1.4459174e+01
   8.6200000e+02   1.4232707e+01
   8.6300000e+02   1.1814083e+01
   8.6400000e+02   7.8881048e+00
   8.6500000e+02   3.0986481e+00
   8.6600000e+02  -2.0399401e+00
   8.6700000e+02  -7.1574971e+00
   8.6800000e+02  -1.2011286e+01
   8.6900000e+02  -1.4459174e+01
   8.7000000e+02  -1.4232707e+01
   8.7100000e+02  -1.1814083e+01
   8.7200000e+02  -7.8881048e+00
   8.7300000e+02  -3.0986481e+00
   8.7400000e+02   2.0399401e+00
   8.7500000e+02   7.1574971e+00
   8.7600000e+02   1.2011286e+01
   8.7700000e+02   1.4459174e+01
   8.7800000e+02   1.4232707e+01
   8.7900000e+02   1.1814083e+01
   8.8000000e+02   7.8881048e+00
   8.8100000e+02   3.0986481e+00
   8.8200000e+02  -2.0399401e+00
   8.8300000e+02  -7.1574971e+00
   8.8400000e+02  -1.2011286e+01
   8.8500000e+02  -1.4459174e+01
   8.8600000e+02  -1.4232707e+01
   8.8700000e+02  -1.1814083e+01
   8.8800000e+02  -7.8881048e+00
   8.8900000e+02  -3.0986481e+00
   8.9000000e+02   2.0399401e+00
   8.9100000e+02   7.1574971e+00
   8.9200000e+02   1.2011286e+01
   8.9300000e+02   1.4459174e+01
   8.9400000e+02   1.4232707e+01
   8.9500000e+02   1.1814083e+01
   8.9600000e+02   7.8881048e+00
   8.9700000e+02   3.0986481e+00
   8.9800000e+02  -2.0399401e+00
   8.9900000e+02  -7.1574971e+00
   9.0000000e+02  -1.2011286e+01
   9.0100000e+02  -1.4459174e+01
   9.0200000e+02  -1.4232707e+01
   9.0300000e+02  -1.1814083e+01
   9.0400000e+02  -7.8881048e+00
   9.0500000e+02  -3.0986481e+00
   9.0600000e+02   2.0399401e+00
   9.0700000e+02   7.1574971e+00
   9.0800000e+02   1.2011286e+01
   9.0900000e+02   1.4459174e+01
   9.1000000e+02   1.4232707e+01
   9.1100000e+02   1.1814083e+01
   9.1200000e+02   7.8881048e+00
   9.1300000e+02   3.0986481e+00
   9.1400000e+02  -2.0399401e+00
   9.1500000e+02  -7.1574971e+00
   9.1600000e+02  -1.2011286e+01
   9.1700000e+02  -1.4459174e+01
   9.1800000e+02  -1.4232707e+01
   9.1900000e+02  -1.1814083e+01
   9.2000000e+02  -7.8881048e+00
   9.2100000e+02  -3.0986481e+00
   9.2200000e+02   2.0399401e+00
   9.2300000e+02   7.1574971e+00
   9.2400000e+02   1.2011286e+01
   9.2500000e+02   1.4459174e+01
   9.2600000e+02   1.4232707e+01
   9.2700000e+02   1.1814083e+01
   9.2800000e+02   7.8881048e+00
   9.2900000e+02   3.0986481e+00
   9.3000000e+02  -2.0399401e+00
   9.3100000e+02  -7.1574971e+00
   9.3200000e+02  -1.2011286e+01
   9.3300000e+02  -1.4459174e+01
   9.3400000e+02  -1.4232707e+01
   9.3500000e+02  -1.1814083e+01
   9.3600000e+02  -7.8881048e+00
   9.3700000e+02  -3.0986481e+00
   9.3800000e+02   2.0399401e+00
   9.3900000e+02   7.1574971e+00
   9.4000000e+02   1.2011286e+01
   9.4100000e+02   1.4459174e+01
   9.4200000e+02   1.4232707e+01
   9.4300000e+02   1.1814083e+01
   9.4400000e+02   7.8881048e+00
   9.4500000e+02   3.0986481e+00
   9.4600000e+02  -2.0399401e+00
   9.4700000e+02  -7.1574971e+00
   9.4800000e+02  -1.2011286e+01
   9.4900000e+02  -1.4459174e+01
   9.5000000e+02  -1.4232707e+01
   9.5100000e+02  -1.1814083e+01
   9.5200000e+02  -7.8881048e+00
   9.5300000e+02  -3.0986481e+00
   9.5400000e+02   2.0399401e+00
   9.5500000e+02   7.1574971e+00
   9.5600000e+02   1.2011286e+01
   9.5700000e+02   1.4459174e+01
   9.5800000e+02   1.4232707e+01
   9.5900000e+02   1.1814083e+01
   9.6000000e+02   7.8881048e+00
   9.6100000e+02   3.0986481e+00
   9.6200000e+02  -2.0399401e+00
   9.6300000e+02  -7.1574971e+00
   9.6400000e+02  -1.2011286e+01
   9.6500000e+02  -1.4459174e+01
   9.6600000e+02  -1.4232707e+01
   9.6700000e+02  -1.1814083e+01
   9.6800000e+02  -7.8881048e+00
   9.6900000e+02  -3.0986481e+00
   9.7000000e+02   2.0399401e+00
   9.7100000e+02   7.1574971e+00
   9.7200000e+02   1.2011286e+01
   9.7300000e+02   1.4459174e+01
   9.7400000e+02   1.4232707e+01
   9.7500000e+02   1.1814083e+01
   9.7600000e+02   7.8881048e+00
   9.7700000e+02   3.0986481e+00
   9.7800000e+02  -2.0399401e+00
   9.7900000e+02  -7.1574971e+00
   9.8000000e+02  -1.2011286e+01
   9.8100000e+02  -1.4459174e+01
   9.8200000e+02  -1.4232707e+01
   9.8300000e+02  -1.1814083e+01
   9.8400000e+02  -7.8881048e+00
   9.8500000e+02  -3.0986481e+00
   9.8600000e+02   2.0399401e+00
   9.8700000e+02   7.1574971e+00
   9.8800000e+02   1.2011286e+01
   9.8900000e+02   1.4459174e+01
   9.9000000e+02   1.4232707e+01
   9.9100000e+02   1.1814083e+01
   9.9200000e+02   7.8881048e+00
   9.9300000e+02   3.0986481e+00
   9.9400000e+02  -2.0399401e+00
   9.9500000e+02  -7.1574971e+00
   9.9600000e+02  -1.2011286e+01
   9.9700000e+02  -1.4459174e+01
   9.9800000e+02  -1.4232707e+01
   9.9900000e+02  -1.1814083e+01
   1.0000000e+03  -7.8881048e+00


==> simluation_third_order_transient.txt <==
   0.0000000e+00   4.6691444e-01
   1.0000000e+00   7.6348834e-01
   2.0000000e+00   4.1303140e-01
   3.0000000e+00  -1.0904438e+00
   4.0000000e+00  -3.6364257e+00
   5.0000000e+00  -6.9056675e+00
   6.0000000e+00  -8.5591094e+00
   7.0000000e+00  -8.1136942e+00
   8.0000000e+00  -5.8627623e+00
   9.0000000e+00  -2.3416681e+00
   1.0000000e+01   1.9159287e+00
   1.1000000e+01   6.4723975e+00
   1.2000000e+01   1.1007978e+01
   1.3000000e+01   1.3310806e+01
   1.4000000e+01   1.3055770e+01
   1.5000000e+01   1.0682021e+01
   1.6000000e+01   6.8432510e+00
   1.7000000e+01   2.1618147e+00
   1.8000000e+01  -2.8621763e+00
   1.9000000e+01  -7.8674874e+00
   2.0000000e+01  -1.2616576e+01
   2.1000000e+01  -1.4969970e+01
   2.2000000e+01  -1.4660211e+01
   2.3000000e+01  -1.2169457e+01
   2.4000000e+01  -8.1818616e+00
   2.5000000e+01  -3.3403328e+00
   2.6000000e+01   1.8418815e+00
   2.7000000e+01   6.9957315e+00
   2.8000000e+01   1.1879537e+01
   2.9000000e+01   1.4352133e+01
   3.0000000e+01   1.4145920e+01
   3.1000000e+01   1.1743842e+01
   3.2000000e+01   7.8313427e+00
   3.3000000e+01   3.0528389e+00
   3.4000000e+01  -2.0768676e+00
   3.5000000e+01  -7.1872357e+00
   3.6000000e+01  -1.2035214e+01
   3.7000000e+01  -1.4478414e+01
   3.8000000e+01  -1.4248167e+01
   3.9000000e+01  -1.1826498e+01
   4.0000000e+01  -7.8980699e+00
   4.1000000e+01  -3.1066434e+00
   4.2000000e+01   2.0335275e+00
   4.3000000e+01   7.1523556e+00
   4.4000000e+01   1.2007165e+01
   4.5000000e+01   1.4455871e+01
   4.6000000e+01   1.4230061e+01
   4.7000000e+01   1.1811964e+01
   4.8000000e+01   7.8864073e+00
   4.9000000e+01   3.0972887e+00
   5.0000000e+01  -2.0410285e+00
   5.1000000e+01  -7.1583685e+00
   5.2000000e+01  -1.2011983e+01
   5.3000000e+01  -1.4459732e+01
   5.4000000e+01  -1.4233154e+01
   5.5000000e+01  -1.1814441e+01
   5.6000000e+01  -7.8883911e+00
   5.7000000e+01  -3.0988772e+00
   5.8000000e+01   2.0397567e+00
   5.9000000e+01   7.1573504e+00

